Estimating Uncertainty Online Against an Adversary

Assessing uncertainty is an important step towards ensuring the safety and reliability of machine learning systems. Existing uncertainty estimation techniques may fail when their modeling assumptions are not met, e.g. when the data distribution differs from the one seen at training time. Here, we propose techniques that assess a classification algorithm's uncertainty via calibrated probabilities (i.e. probabilities that match empirical outcome frequencies in the long run) and which are guaranteed to be reliable (i.e. accurate and calibrated) on out-of-distribution input, including input generated by an adversary. This represents an extension of classical online learning that handles uncertainty in addition to guaranteeing accuracy under adversarial assumptions. We establish formal guarantees for our methods, and we validate them on two real-world problems: question answering and medical diagnosis from genomic data.

==> figures/data/semparse-cal.txt <==
raw	0.181818,0.173909	0.500000,0.256929	0.428571,0.352886	0.650000,0.454737	0.809524,0.542095	0.698795,0.653072	0.838235,0.746294	0.680412,0.861918	0.920771,0.976385
recal	0.375000,0.261058	0.384615,0.346203	0.577778,0.471141	0.638298,0.548018	0.694805,0.649076	0.787402,0.749951	0.886640,0.850044	0.913208,0.913769


==> figures/data/semparse-full/semparse-cal.txt <==
raw	0.181818,0.173909	0.500000,0.256929	0.428571,0.352886	0.650000,0.454737	0.809524,0.542095	0.698795,0.653072	0.838235,0.746294	0.680412,0.861918	0.920771,0.976385
recal	0.375000,0.261058	0.384615,0.346203	0.577778,0.471141	0.638298,0.548018	0.694805,0.649076	0.787402,0.749951	0.886640,0.850044	0.913208,0.913769
batch	0.500000,0.019015	0.782609,0.164300	0.480000,0.251492	0.511628,0.362001	0.619048,0.458714	0.641026,0.549900	0.700000,0.648673	0.816667,0.762174	0.909871,0.849108	0.920561,0.928857


==> figures/data/semparse-full/semparse-hist.txt <==
raw	0.882000	0.979000	0.372000	1.000000	0.453000	0.789000	0.999000	0.670000	0.477000	0.781000	0.188000	0.710000	0.996000	0.241000	0.361000	0.853000	0.482000	0.974000	0.959000	0.721000	0.407000	0.879000	0.464000	0.805000	1.000000	0.648000	0.414000	0.999000	0.705000	0.518000	0.182000	0.985000	0.911000	1.000000	0.882000	0.821000	0.456000	0.458000	0.744000	0.788000	0.990000	0.979000	0.961000	0.879000	0.764000	0.523000	0.470000	0.984000	0.215000	0.633000	0.258000	0.638000	0.974000	0.753000	0.257000	0.250000	0.537000	0.680000	0.983000	0.992000	0.999000	0.427000	0.917000	0.942000	0.531000	0.983000	0.999000	0.524000	0.990000	0.998000	0.433000	0.881000	0.635000	0.964000	0.913000	0.762000	0.909000	0.475000	1.000000	0.804000	0.515000	0.614000	0.981000	0.359000	0.985000	0.796000	0.837000	0.975000	0.517000	1.000000	0.638000	0.866000	0.500000	0.947000	0.993000	0.933000	0.405000	0.953000	0.660000	0.971000	0.998000	0.967000	0.641000	0.801000	0.989000	0.459000	0.752000	0.997000	0.963000	0.914000	0.687000	1.000000	0.458000	0.672000	0.428000	0.816000	0.557000	0.657000	0.530000	0.988000	0.969000	0.597000	0.989000	0.286000	0.514000	0.349000	0.987000	0.471000	0.846000	0.502000	0.937000	0.488000	0.575000	0.978000	0.816000	0.981000	0.680000	0.481000	0.994000	0.715000	0.988000	0.990000	0.239000	0.978000	0.948000	0.519000	0.287000	0.874000	0.989000	0.485000	0.488000	0.996000	0.895000	0.946000	0.700000	0.523000	0.501000	0.455000	0.520000	0.893000	0.974000	0.410000	0.390000	0.966000	0.842000	0.404000	0.998000	0.988000	0.987000	0.199000	0.203000	0.475000	0.886000	0.989000	0.993000	0.455000	0.998000	0.943000	0.895000	0.878000	0.556000	1.000000	0.889000	0.336000	0.958000	0.858000	0.868000	0.946000	0.916000	0.998000	0.955000	0.336000	0.885000	0.429000	0.959000	0.908000	0.260000	0.870000	0.977000	0.506000	0.515000	0.637000	1.000000	0.988000	0.191000	0.959000	0.948000	0.459000	0.696000	1.000000	0.916000	0.456000	0.887000	0.581000	0.994000	0.280000	0.914000	0.378000	0.959000	1.000000	0.938000	0.999000	0.892000	0.983000	0.997000	0.989000	0.665000	0.987000	0.959000	0.998000	0.375000	0.562000	0.526000	0.676000	0.985000	0.962000	0.987000	0.986000	0.963000	0.542000	0.565000	0.962000	1.000000	0.958000	0.979000	1.000000	0.621000	1.000000	0.942000	0.963000	1.000000	0.740000	0.999000	0.949000	0.878000	0.753000	0.618000	0.976000	0.357000	0.983000	0.681000	1.000000	1.000000	0.543000	0.734000	0.924000	0.788000	0.562000	0.993000	0.990000	0.672000	0.999000	0.684000	0.989000	0.948000	0.961000	0.913000	0.999000	0.959000	0.988000	0.327000	1.000000	0.779000	0.821000	1.000000	0.951000	0.999000	1.000000	0.954000	0.655000	1.000000	0.710000	0.461000	0.979000	1.000000	0.984000	0.989000	0.962000	0.994000	1.000000	0.992000	0.988000	0.991000	0.987000	1.000000	0.828000	0.988000	0.963000	1.000000	0.598000	0.988000	0.959000	0.565000	0.344000	1.000000	0.959000	0.993000	0.679000	1.000000	0.973000	0.915000	0.988000	0.843000	0.980000	0.963000	0.963000	0.443000	0.999000	1.000000	0.659000	0.989000	0.800000	0.556000	1.000000	0.918000	0.963000	1.000000	0.534000	0.989000	0.806000	0.416000	0.989000	0.988000	1.000000	0.827000	0.932000	0.963000	1.000000	0.356000	0.725000	0.646000	0.540000	0.899000	0.431000	0.999000	0.719000	0.963000	0.703000	0.654000	0.863000	0.949000	0.957000	0.920000	0.994000	0.444000	0.617000	0.999000	0.758000	0.963000	0.890000	1.000000	0.929000	0.651000	0.345000	0.890000	0.963000	0.676000	0.994000	0.988000	0.951000	0.898000	0.999000	0.963000	0.989000	1.000000	0.974000	0.999000	0.970000	0.987000	1.000000	0.989000	0.779000	0.505000	0.941000	0.761000	0.471000	1.000000	1.000000	0.995000	0.989000	0.609000	0.985000	0.922000	0.988000	0.999000	0.704000	0.988000	0.787000	0.989000	1.000000	0.991000	0.994000	0.991000	0.986000	0.999000	0.895000	0.566000	0.911000	0.999000	0.646000	0.989000	0.960000	1.000000	0.576000	0.648000	0.855000	0.999000	0.999000	0.717000	0.585000	0.999000	0.749000	0.928000	0.985000	0.611000	0.982000	0.969000	0.994000	0.989000	0.976000	1.000000	1.000000	0.866000	0.960000	0.992000	0.776000	1.000000	0.989000	1.000000	0.646000	0.503000	0.681000	1.000000	0.881000	0.719000	0.885000	0.795000	0.493000	0.962000	0.962000	0.942000	0.611000	1.000000	0.989000	0.828000	0.583000	0.995000	0.810000	1.000000	0.721000	0.929000	0.506000	0.511000	0.595000	0.917000	0.890000	0.977000	0.699000	1.000000	0.961000	0.593000	0.421000	1.000000	1.000000	0.923000	0.488000	0.965000	0.987000	0.990000	0.708000	0.298000	0.960000	0.986000	0.932000	0.989000	0.938000	0.943000	0.979000	0.577000	0.500000	0.933000	1.000000	0.980000	0.662000	0.970000	0.979000	0.533000	1.000000	0.631000	0.963000	0.997000	0.994000	0.970000	0.786000	0.844000	0.947000	0.900000	0.994000	0.950000	0.447000	0.983000	0.631000	0.824000	0.878000	0.898000	0.896000	0.480000	0.985000	0.679000	0.999000	0.989000	0.890000	0.752000	1.000000	1.000000	0.930000	0.959000	1.000000	0.598000	0.742000	0.660000	0.727000	0.998000	0.730000	0.989000	1.000000	0.968000	0.976000	0.970000	1.000000	0.954000	1.000000	0.996000	0.750000	0.999000	0.920000	0.701000	0.591000	0.999000	0.996000	0.790000	0.730000	0.722000	0.805000	0.311000	1.000000	0.962000	0.557000	0.880000	0.508000	0.562000	0.989000	1.000000	0.600000	0.918000	0.534000	0.999000	1.000000	0.997000	0.979000	0.970000	0.999000	0.727000	0.987000	0.925000	0.989000	0.988000	0.990000	0.979000	0.843000	0.531000	0.955000	0.490000	0.975000	0.986000	0.518000	0.681000	0.722000	1.000000	0.966000	0.943000	0.562000	0.717000	0.664000	1.000000	0.996000	0.819000	1.000000	0.999000	0.547000	0.997000	0.942000	0.999000	0.894000	0.595000	0.899000	0.728000	1.000000	0.720000	0.917000	0.976000	1.000000	0.989000	0.999000	0.998000	1.000000	0.892000	0.560000	0.989000	0.975000	0.534000	0.626000	0.730000	0.399000	0.662000	0.681000	0.290000	0.401000	0.176000	0.644000	0.365000	0.361000	0.484000	0.986000	0.699000	0.973000	0.990000	1.000000	0.964000	0.695000	0.317000	0.920000	0.303000	0.731000	0.392000	0.611000	0.650000	0.618000	0.904000	0.998000	0.623000	0.317000	0.995000	0.243000	0.956000	0.307000	0.951000	0.637000	0.742000	0.984000	0.991000	0.991000	0.614000	0.865000	0.539000	0.439000	0.594000	0.926000	0.850000	0.918000	0.329000	0.892000	0.632000	0.613000	1.000000	0.936000	0.978000	0.955000	0.924000	0.621000	0.988000	0.997000	0.490000	0.999000	0.898000	0.958000	0.279000	0.969000	0.989000	0.970000	0.999000	0.116000	0.522000	0.986000	0.983000	0.358000	0.997000	0.888000	0.244000	0.902000	0.101000	0.626000	0.681000	0.492000	0.778000	1.000000	1.000000	0.828000	0.413000	0.968000	0.288000	1.000000	0.502000	0.384000	0.342000	0.802000	0.671000	0.987000	0.534000	0.616000	0.988000	0.944000	0.431000	0.738000	0.882000	0.979000	0.372000	1.000000	0.453000	0.789000	0.999000	0.670000	0.477000	0.781000	0.188000	0.710000	0.996000	0.241000	0.361000	0.853000	0.482000	0.974000	0.959000	0.721000	0.407000	0.879000	0.464000	0.805000	1.000000	0.648000	0.414000	0.999000	0.705000	0.518000	0.182000	0.985000	0.911000	1.000000	0.882000	0.821000	0.456000	0.458000	0.744000	0.788000	0.990000	0.979000	0.961000	0.879000	0.764000	0.523000	0.470000	0.984000	0.215000	0.633000	0.258000	0.638000	0.974000	0.753000	0.257000	0.250000	0.537000	0.680000	0.983000	0.992000	0.999000	0.427000	0.917000	0.942000	0.531000	0.983000	0.999000	0.524000	0.990000	0.998000	0.433000	0.881000	0.635000	0.964000	0.913000	0.762000	0.909000	0.475000	1.000000	0.804000	0.515000	0.614000	0.981000	0.359000	0.985000	0.796000	0.837000	0.975000	0.517000	1.000000	0.638000	0.866000	0.500000	0.947000	0.993000	0.933000	0.405000	0.953000	0.660000	0.971000	0.998000	0.967000	0.641000	0.801000	0.989000	0.459000	0.752000	0.997000	0.963000	0.914000	0.687000	1.000000	0.458000	0.672000	0.428000	0.816000	0.557000	0.657000	0.530000	0.988000	0.969000	0.597000	0.989000	0.286000	0.514000	0.349000	0.987000	0.471000	0.846000	0.502000	0.937000	0.488000	0.575000	0.978000	0.816000	0.981000	0.680000	0.481000	0.994000	0.715000	0.988000	0.990000	0.239000	0.978000	0.948000	0.519000	0.287000	0.874000	0.989000	0.485000	0.488000	0.996000	0.895000	0.946000	0.700000	0.523000	0.501000	0.455000	0.520000	0.893000	0.974000	0.410000	0.390000	0.966000	0.842000	0.404000	0.998000	0.988000	0.987000	0.199000	0.203000	0.475000	0.886000	0.989000	0.993000	0.455000	0.998000	0.943000	0.895000	0.878000	0.556000	1.000000	0.889000	0.336000	0.958000	0.858000	0.868000	0.946000	0.916000	0.998000	0.955000	0.336000	0.885000	0.429000	0.959000	0.908000	0.260000	0.870000	0.977000	0.506000	0.515000	0.637000	1.000000	0.988000	0.191000	0.959000	0.948000	0.459000	0.696000	1.000000	0.916000	0.456000	0.887000	0.581000	0.994000	0.280000	0.914000	0.378000	0.959000
recal	0.500000	0.500000	0.500000	0.640361	0.500000	0.500000	0.710470	0.500000	0.640361	0.640361	0.500000	0.533860	0.756198	0.500000	0.359639	0.640361	0.710470	0.788339	0.812001	0.591615	0.621199	0.533860	0.561607	0.591615	0.830098	0.640361	0.515682	0.844399	0.634401	0.500000	0.359639	0.798197	0.810799	0.821573	0.535820	0.492636	0.550271	0.579068	0.584496	0.615320	0.830914	0.839107	0.810039	0.527891	0.641184	0.640361	0.547333	0.817701	0.640361	0.533860	0.710470	0.591615	0.824606	0.663317	0.621199	0.561607	0.710470	0.634401	0.830872	0.836591	0.841840	0.570642	0.821397	0.826449	0.756198	0.831141	0.813405	0.679692	0.817947	0.822204	0.544693	0.495469	0.668132	0.826205	0.829977	0.631617	0.833541	0.564300	0.836916	0.523064	0.710559	0.622748	0.840119	0.289530	0.843164	0.649877	0.547029	0.830153	0.661199	0.817576	0.648278	0.568184	0.684943	0.820646	0.823580	0.826388	0.542335	0.829081	0.613902	0.831667	0.820915	0.823455	0.584189	0.544981	0.825901	0.522355	0.666088	0.828260	0.830537	0.832737	0.557911	0.834866	0.538715	0.576930	0.553666	0.524115	0.704954	0.593921	0.722087	0.836928	0.838925	0.736952	0.840863	0.515682	0.707111	0.243802	0.842743	0.567419	0.505149	0.680418	0.844568	0.551294	0.693155	0.846342	0.521779	0.848067	0.609238	0.563649	0.839902	0.641393	0.841610	0.843273	0.478013	0.844895	0.837247	0.704622	0.510451	0.505153	0.838851	0.575162	0.561148	0.840417	0.519874	0.841948	0.619094	0.715022	0.694277	0.547972	0.703703	0.505079	0.843443	0.558227	0.320308	0.844905	0.491279	0.546166	0.846335	0.847734	0.840919	0.289530	0.481052	0.555624	0.478350	0.842306	0.843666	0.544506	0.844998	0.838529	0.490838	0.479086	0.712386	0.839848	0.490496	0.375409	0.841142	0.501253	0.490788	0.842413	0.843661	0.844888	0.846093	0.346250	0.500723	0.553285	0.847276	0.848440	0.455246	0.510162	0.849583	0.694690	0.702687	0.623152	0.843817	0.844953	0.378801	0.846072	0.840481	0.561634	0.603967	0.834981	0.836088	0.569589	0.500712	0.686666	0.837180	0.480089	0.838257	0.322092	0.839321	0.840370	0.841406	0.842429	0.509502	0.843439	0.844437	0.845421	0.586233	0.846394	0.847354	0.848302	0.301681	0.694092	0.701047	0.598284	0.849238	0.850162	0.851074	0.851974	0.852863	0.707583	0.713747	0.853740	0.854606	0.855460	0.856302	0.857133	0.609440	0.857953	0.858761	0.859558	0.860344	0.598695	0.861119	0.861882	0.517908	0.611929	0.619816	0.862635	0.335664	0.863377	0.629509	0.864107	0.864827	0.719577	0.624053	0.865537	0.635224	0.725105	0.866235	0.866923	0.638596	0.867601	0.647144	0.868269	0.868926	0.869573	0.870210	0.870837	0.871455	0.872063	0.365469	0.872661	0.645568	0.525968	0.873250	0.873830	0.874400	0.874962	0.875514	0.655206	0.876058	0.655191	0.559778	0.876594	0.877121	0.877640	0.878150	0.878653	0.879147	0.879634	0.880114	0.880586	0.881050	0.881508	0.881958	0.533712	0.882402	0.882839	0.883269	0.730360	0.883693	0.884110	0.735365	0.392133	0.884522	0.884927	0.885326	0.662830	0.885720	0.886108	0.886490	0.886867	0.541165	0.887239	0.887605	0.887967	0.567236	0.888323	0.888675	0.670057	0.889022	0.548345	0.740142	0.889364	0.889702	0.890036	0.890365	0.744707	0.890690	0.555264	0.574374	0.891011	0.891328	0.891642	0.561934	0.891951	0.892257	0.892560	0.416310	0.664177	0.676923	0.749077	0.568369	0.581214	0.892858	0.672598	0.893154	0.680516	0.683459	0.574581	0.893446	0.893735	0.894021	0.894304	0.587777	0.689694	0.894584	0.687983	0.894861	0.580586	0.895135	0.895406	0.695655	0.438445	0.586398	0.895675	0.701363	0.895941	0.896205	0.896466	0.592033	0.896725	0.896981	0.897235	0.897487	0.897737	0.897985	0.898231	0.898475	0.898717	0.898957	0.695045	0.753264	0.899195	0.701741	0.594087	0.899432	0.899667	0.899900	0.900132	0.706839	0.900362	0.900590	0.900817	0.901043	0.708106	0.901268	0.714168	0.901491	0.901712	0.901933	0.902152	0.902370	0.902587	0.902803	0.597504	0.757281	0.903018	0.903231	0.712099	0.903444	0.903656	0.903866	0.761140	0.717158	0.602824	0.904076	0.904285	0.719953	0.764849	0.904493	0.725482	0.904701	0.904907	0.722029	0.905113	0.905318	0.905522	0.905725	0.905928	0.906130	0.906332	0.608003	0.906533	0.906733	0.730775	0.906933	0.907132	0.907331	0.726724	0.768419	0.731254	0.907529	0.613048	0.735849	0.617966	0.740717	0.600165	0.907727	0.907924	0.908120	0.735626	0.908317	0.908513	0.622759	0.771859	0.908708	0.627432	0.908903	0.745393	0.909098	0.775176	0.778378	0.781472	0.909292	0.631987	0.909486	0.739849	0.909679	0.909873	0.784465	0.606030	0.910065	0.910258	0.910450	0.611700	0.910642	0.910834	0.911026	0.749890	0.502049	0.911217	0.911408	0.911599	0.911789	0.911980	0.912170	0.912360	0.787364	0.790173	0.912549	0.912739	0.912928	0.743931	0.913118	0.913307	0.792899	0.913496	0.747879	0.913684	0.913873	0.914062	0.914250	0.754218	0.636425	0.914438	0.914626	0.914814	0.915002	0.617190	0.915190	0.751700	0.640750	0.644965	0.649072	0.653077	0.622511	0.915378	0.755401	0.915565	0.915753	0.656985	0.758388	0.915940	0.916128	0.916315	0.916502	0.916689	0.795547	0.762409	0.758987	0.766289	0.916877	0.770039	0.917064	0.917250	0.917437	0.917624	0.917811	0.917998	0.918184	0.918371	0.918557	0.773664	0.918744	0.918930	0.777173	0.798120	0.919117	0.919303	0.780571	0.783867	0.787064	0.660800	0.458858	0.919489	0.919675	0.800624	0.664527	0.803061	0.805437	0.919862	0.920048	0.762464	0.920234	0.807753	0.920420	0.920606	0.920792	0.920978	0.921164	0.921350	0.790169	0.921535	0.921721	0.921907	0.922092	0.922278	0.922463	0.668174	0.810013	0.922649	0.627674	0.922834	0.923020	0.812220	0.765839	0.793186	0.923205	0.923390	0.923576	0.814375	0.796121	0.769116	0.923761	0.923946	0.671744	0.924131	0.924316	0.816482	0.924501	0.924685	0.924870	0.675243	0.818541	0.678677	0.798976	0.925055	0.801756	0.925240	0.925424	0.925609	0.925793	0.925977	0.926162	0.926346	0.682047	0.820556	0.926530	0.926714	0.822526	0.772301	0.804465	0.477791	0.764113	0.767146	0.521734	0.632685	0.337767	0.770096	0.495434	0.480700	0.637549	0.926898	0.762434	0.927081	0.927265	0.925061	0.925236	0.765263	0.467151	0.925411	0.454612	0.796142	0.469149	0.768016	0.770698	0.773311	0.923312	0.921325	0.766304	0.457715	0.921482	0.539562	0.921639	0.470950	0.921796	0.759465	0.798713	0.921953	0.922110	0.922267	0.761974	0.685360	0.824455	0.630106	0.817255	0.922425	0.688617	0.922582	0.460446	0.683173	0.755360	0.757805	0.922739	0.922896	0.923054	0.923211	0.921291	0.751381	0.919476	0.917767	0.634755	0.916159	0.686288	0.916284	0.520924	0.916409	0.916534	0.916660	0.916785	0.305785	0.810326	0.916911	0.917037	0.472583	0.917162	0.689351	0.536587	0.917288	0.280018	0.753770	0.747514	0.639276	0.801221	0.917414	0.917540	0.684152	0.632272	0.917666	0.520148	0.916113	0.812153	0.462870	0.453666	0.687089	0.749853	0.916232	0.813945	0.743752	0.914770	0.914882	0.636608	0.803670	0.682083	0.914994	0.444920	0.915106	0.640830	0.806062	0.915219	0.737723	0.644941	0.808399	0.258778	0.800870	0.915331	0.534111	0.436593	0.684907	0.648944	0.915444	0.915557	0.803101	0.642529	0.680076	0.636247	0.682799	0.915669	0.740010	0.630105	0.915782	0.805284	0.815703	0.240951	0.914379	0.914486	0.914593	0.678125	0.673536	0.633882	0.637576	0.798216	0.800309	0.914699	0.914806	0.913476	0.676147	0.802358	0.817428	0.631727	0.913577	0.547101	0.734145	0.559235	0.736378	0.913678	0.804365	0.545439	0.532505	0.819122	0.738570	0.913778	0.913879	0.913980	0.635299	0.912717	0.912812	0.820786	0.912908	0.911716	0.814472	0.911806	0.911897	0.629646	0.671677	0.740722	0.911987	0.912077	0.797772	0.912168	0.633104	0.912258	0.674223	0.816079	0.735146	0.912349	0.428653	0.912439	0.799703	0.676713	0.911300	0.810046	0.910230	0.737250	0.679151	0.811601	0.910311	0.910392	0.910473	0.627638	0.910554	0.731824	0.910636	0.909619	0.909696	0.726509	0.674911	0.909773	0.622305	0.801596	0.909851	0.909928	0.910005	0.721322	0.910082	0.625605	0.723336	0.628849	0.670702	0.813129	0.725320	0.814633	0.910159	0.910236	0.816114	0.910313	0.520337	0.810476	0.421072	0.910390	0.632038	0.666499	0.805042	0.910468	0.626966	0.806457	0.910545	0.668894	0.910622	0.727275	0.630061	0.909640	0.795368	0.909714	0.909787	0.508854	0.909860	0.908932	0.807848	0.519078	0.664760	0.909001	0.633107	0.628229	0.909071	0.667118	0.909141	0.789340	0.809218	0.804091	0.623465	0.805423	0.663043	0.909210	0.626380	0.430986	0.909280	0.658943	0.621763	0.909350	0.909419	0.908533	0.225763	0.508497	0.624593	0.654817	0.908599	0.908666	0.620118	0.908732	0.907893	0.657192	0.653119	0.806735	0.907956	0.655463	0.440484	0.908019	0.657757	0.653802	0.908082	0.908145	0.908208	0.908272	0.433456	0.656069	0.622867	0.908335	0.908398	0.498443	0.658287	0.908461	0.801851	0.803131	0.729203	0.907657	0.907717	0.260095	0.907777	0.907017	0.625584	0.724287	0.906299	0.906354	0.628270	0.654445	0.798429	0.906410	0.507710	0.906465	0.426708	0.906520
batch	0.500000	0.000000	0.000000	0.999999	0.001010	1.000000	1.000000	1.000000	0.999980	1.000000	0.334830	0.820282	0.967377	0.240400	0.578034	0.912112	0.574920	0.864209	0.872062	0.745263	0.465744	0.858554	0.482010	0.814166	0.882662	0.622001	0.330675	0.870386	0.626446	0.460008	0.268934	0.793337	0.765753	0.826640	0.770423	0.695956	0.418538	0.453029	0.655252	0.697523	0.827210	0.830116	0.783358	0.747375	0.651620	0.491319	0.474209	0.787719	0.333194	0.624354	0.430760	0.624761	0.795908	0.700806	0.395142	0.362797	0.535566	0.642099	0.811091	0.821390	0.830301	0.479901	0.766161	0.784551	0.537841	0.807133	0.790164	0.516465	0.794054	0.803415	0.466259	0.754978	0.619005	0.793100	0.774255	0.696252	0.781687	0.507170	0.827771	0.729707	0.527620	0.594350	0.829183	0.398623	0.836829	0.714357	0.743881	0.821574	0.514539	0.816417	0.611742	0.749525	0.498203	0.780899	0.806015	0.782062	0.441143	0.796332	0.619870	0.804412	0.802474	0.791589	0.594639	0.697468	0.794711	0.445943	0.664648	0.795286	0.782495	0.760554	0.620794	0.809620	0.455563	0.622272	0.450543	0.720807	0.549003	0.620882	0.541588	0.803128	0.798167	0.593948	0.807890	0.373561	0.522127	0.392899	0.809434	0.495502	0.741110	0.510799	0.792532	0.508396	0.578288	0.815263	0.737697	0.812277	0.642514	0.516707	0.808031	0.671756	0.804168	0.807689	0.358529	0.801031	0.778388	0.556127	0.423744	0.750518	0.802726	0.533913	0.528374	0.808307	0.765400	0.781475	0.654353	0.537391	0.516310	0.492080	0.541550	0.756619	0.784956	0.476359	0.455295	0.783787	0.729416	0.472107	0.792033	0.790601	0.780937	0.366306	0.389277	0.528582	0.739253	0.784981	0.788989	0.510693	0.792969	0.762392	0.744536	0.731016	0.573004	0.782010	0.738399	0.443259	0.770974	0.728360	0.727761	0.764652	0.753700	0.790449	0.774798	0.430685	0.745685	0.480864	0.781186	0.760572	0.382894	0.743916	0.784820	0.542540	0.551924	0.615106	0.784757	0.782099	0.355888	0.773906	0.762669	0.503630	0.638351	0.774952	0.742302	0.503738	0.730745	0.571582	0.779594	0.399694	0.746651	0.466330	0.767901	0.786448	0.762663	0.789762	0.745623	0.786837	0.794259	0.792743	0.632280	0.794695	0.784681	0.802410	0.455315	0.578900	0.559930	0.650656	0.799825	0.792196	0.803684	0.804794	0.797054	0.576459	0.593513	0.799195	0.815429	0.800373	0.810118	0.819589	0.632368	0.821636	0.799949	0.809814	0.825526	0.705900	0.827438	0.808910	0.779104	0.717210	0.639351	0.823915	0.469371	0.826950	0.683209	0.835259	0.836381	0.601035	0.717315	0.809257	0.747734	0.618479	0.838593	0.838554	0.688578	0.843577	0.697459	0.841747	0.827300	0.833315	0.815128	0.849278	0.835440	0.847213	0.464169	0.851386	0.757756	0.779433	0.854014	0.837040	0.855438	0.856648	0.840778	0.693697	0.858935	0.727763	0.568509	0.852996	0.861114	0.856383	0.858928	0.850061	0.862230	0.865046	0.863061	0.862423	0.864205	0.863549	0.868741	0.799495	0.866058	0.857851	0.871568	0.669202	0.868539	0.858909	0.649028	0.488815	0.873480	0.860068	0.872491	0.728322	0.875967	0.867528	0.846771	0.873923	0.817608	0.872489	0.867218	0.867835	0.570286	0.880439	0.881343	0.723651	0.878816	0.802876	0.658251	0.883731	0.855803	0.872683	0.885423	0.645511	0.882627	0.810668	0.560897	0.883466	0.883682	0.887960	0.823165	0.866345	0.877669	0.890056	0.518244	0.775565	0.731008	0.663131	0.856958	0.586875	0.891007	0.777057	0.880843	0.769602	0.742635	0.846381	0.878195	0.881297	0.869302	0.893697	0.603543	0.724875	0.895769	0.803956	0.885875	0.861445	0.897862	0.876195	0.748642	0.534854	0.863224	0.888125	0.766343	0.898083	0.896792	0.886094	0.868796	0.901180	0.891095	0.899176	0.902670	0.895621	0.903181	0.895223	0.900583	0.904617	0.901915	0.824599	0.661343	0.888401	0.817711	0.639410	0.906507	0.906869	0.905869	0.904575	0.736651	0.904075	0.885372	0.905635	0.908977	0.793648	0.906662	0.835196	0.907642	0.910940	0.908854	0.909995	0.909511	0.908473	0.912302	0.880914	0.713257	0.887026	0.913448	0.765966	0.911363	0.903576	0.914895	0.723026	0.769572	0.869952	0.915678	0.915972	0.809407	0.732314	0.916730	0.826823	0.897333	0.913990	0.751215	0.913700	0.910475	0.917406	0.916394	0.913235	0.919759	0.920027	0.879556	0.909977	0.918837	0.843887	0.921410	0.918883	0.921926	0.776657	0.680386	0.798566	0.922667	0.888167	0.819872	0.890182	0.856196	0.676950	0.914265	0.914527	0.909231	0.761182	0.924930	0.922480	0.872143	0.744555	0.924608	0.865993	0.926303	0.826376	0.908050	0.692633	0.698094	0.757246	0.905285	0.897230	0.922164	0.818705	0.928161	0.918790	0.758259	0.633685	0.928589	0.928805	0.909233	0.688685	0.920848	0.926446	0.927368	0.827598	0.536035	0.920048	0.926588	0.913146	0.927723	0.915224	0.916786	0.926031	0.756600	0.705223	0.914836	0.931417	0.927069	0.808865	0.925104	0.927444	0.730946	0.932462	0.793551	0.924305	0.932358	0.931888	0.926583	0.869367	0.890988	0.921601	0.909065	0.933101	0.922971	0.671027	0.930968	0.797259	0.885908	0.903939	0.910092	0.909735	0.699705	0.932573	0.825503	0.935949	0.933984	0.909150	0.860393	0.936888	0.937057	0.920938	0.928298	0.937580	0.782483	0.857730	0.818654	0.851796	0.937969	0.853628	0.936426	0.938885	0.932150	0.934108	0.932940	0.939533	0.929590	0.939852	0.939186	0.864162	0.940130	0.922029	0.842635	0.782679	0.940715	0.940255	0.881837	0.857418	0.854133	0.888172	0.567961	0.941497	0.933642	0.765698	0.913157	0.733658	0.771027	0.939935	0.942269	0.795161	0.924315	0.754653	0.942524	0.942858	0.942414	0.938941	0.937202	0.943228	0.861620	0.941159	0.927579	0.941848	0.941787	0.942321	0.940244	0.905682	0.754789	0.935521	0.727256	0.939937	0.942291	0.748420	0.844000	0.862926	0.945438	0.938835	0.933992	0.779383	0.861876	0.837572	0.946168	0.945546	0.901195	0.946562	0.946500	0.771898	0.946305	0.935252	0.946928	0.924042	0.802499	0.925631	0.869355	0.947726	0.866362	0.930666	0.943575	0.948226	0.946313	0.948277	0.948210	0.948687	0.925408	0.783363	0.946976	0.944422	0.767414	0.823542	0.871431	0.661495	0.839214	0.848776	0.571117	0.671548	0.478539	0.831463	0.635077	0.625482	0.721762	0.945620	0.853061	0.943263	0.946766	0.946676	0.939540	0.849721	0.577044	0.929997	0.559026	0.864308	0.643756	0.801318	0.824120	0.806388	0.923706	0.943648	0.805784	0.566370	0.942409	0.502975	0.934646	0.555285	0.933968	0.810645	0.864965	0.941705	0.943272	0.943390	0.797829	0.910854	0.745315	0.662345	0.782270	0.927485	0.905259	0.924006	0.560574	0.916744	0.804201	0.793037	0.943015	0.928533	0.938593	0.933460	0.923790	0.793376	0.937577	0.937609	0.703185	0.936097	0.910995	0.927063	0.528419	0.929450	0.934090	0.929959	0.936506	0.390118	0.728027	0.934448	0.933916	0.598475	0.937395	0.909774	0.491998	0.912552	0.358752	0.791124	0.821307	0.695737	0.867719	0.937725	0.937848	0.888189	0.627074	0.930703	0.518356	0.935925	0.705075	0.610353	0.568886	0.876575	0.812320	0.932019	0.720786	0.777170	0.930093	0.919126	0.638457	0.843867	0.314994	0.105547	0.255676	0.463056	0.745541	0.968807	0.542614	0.908581	0.450881	0.480649	0.075051	0.764955	0.231109	0.839224	0.265402	0.472296	0.414971	0.433708	0.221095	0.319745	0.703420	0.719430	0.699004	0.506065	0.601375	0.574547	0.271443	0.436365	0.492952	0.852779	0.670397	0.453967	0.770144	0.770378	0.451299	0.156935	0.168291	0.272540	0.922825	0.458525	0.478954	0.732546	0.898830	0.255884	0.736295	0.530193	0.813793	0.487249	0.362900	0.660790	0.154707	0.496076	0.164541	0.628959	0.395073	0.266386	0.544067	0.613554	0.398335	0.855825	0.838283	0.290146	0.518829	0.193702	0.292461	0.746399	0.336500	0.809271	0.851140	0.558580	0.750075	0.166267	0.394935	0.433654	0.440580	0.378732	0.626267	0.460936	0.894498	0.863756	0.121429	0.347911	0.640326	0.256804	0.903094	0.757697	0.187241	0.489718	0.444861	0.216323	0.635082	0.379280	0.167065	0.622730	0.871706	0.436444	0.175732	0.761471	0.423823	0.550857	0.584370	0.169506	0.773598	0.386160	0.513783	0.851806	0.653365	0.601660	0.367350	0.569616	0.530272	0.779118	0.437866	0.814236	0.666777	0.903955	0.491296	0.728725	0.576371	0.384068	0.842950	0.319024	0.203265	0.759156	0.362833	0.562533	0.617741	0.827184	0.389423	0.899124	0.191350	0.201954	0.420891	0.458642	0.672637	0.564581	0.311622	0.689001	0.613628	0.349645	0.638942	0.199058	0.616339	0.391806	0.633499	0.733953	0.606836	0.222001	0.243743	0.307491	0.591633	0.538772	0.632611	0.765962	0.272744	0.646315	0.842674	0.408885	0.170511	0.923721	0.661645	0.721236	0.456371	0.250958	0.277315	0.182466	0.591877	0.616730	0.781644	0.157251	0.650166	0.471678	0.389638	0.165076	0.318177	0.144090	0.732744	0.882787	0.179637	0.415954	0.328880	0.787149	0.836401	0.587639	0.861030	0.210847	0.801943	0.274390	0.416226	0.682364	0.823764	0.168972	0.155222	0.134312	0.767576	0.252336	0.520669	0.849072	0.707359	0.367838	0.587853	0.872269	0.684539	0.422608	0.354848	0.273137	0.735439	0.629352	0.904401	0.346653	0.672497	0.580869	0.881862	0.621356	0.879119	0.505271	0.877255	0.339012	0.799689


==> figures/data/semparse-full/semparse-metrics.txt <==
raw	brier-score\0.153349
raw	calibration-error\0.017278
recal	brier-score\0.144817
recal	calibration-error\0.002396
batch	brier-score\0.158402
batch	calibration-error\0.016676


==> figures/data/semparse-full/semparse-plots.txt <==
cum_losses	0.013924,0.0071825,0.0509163333333,0.03818725,0.0903916,0.0827465,0.0709257142857,0.0756725,0.0976565555556,0.148887,0.138564909091,0.134026166667,0.123717692308,0.156029357143,0.154315466667,0.1901463125,0.192627352941,0.181963388889,0.172474842105,0.16774315,0.167643428571,0.160688772727,0.163063,0.18326975,0.17593896,0.185322230769,0.191176814815,0.219991964286,0.229544827586,0.229637466667,0.223298322581,0.21632728125,0.210011939394,0.203835117647,0.220237657143,0.215009972222,0.217197162162,0.217001552632,0.213117820513,0.208913475,0.203820463415,0.221787619048,0.216665139535,0.229300954545,0.225443066667,0.225488413043,0.226667382979,0.221950479167,0.229996897959,0.22809074,0.22492354902,0.223118173077,0.218921150943,0.225367222222,0.222470527273,0.219613910714,0.219521894737,0.217502551724,0.213820966102,0.21025835,0.223172163934,0.222513403226,0.219090793651,0.2157200625,0.216739153846,0.228095969697,0.224691567164,0.224719279412,0.221463927536,0.218300214286,0.219753577465,0.216898125,0.219450547945,0.216502513514,0.213716733333,0.211649986842,0.209008831169,0.209221858974,0.206573481013,0.2044715125,0.205221555556,0.204535878049,0.202075939759,0.201204571429,0.210251870588,0.208290988372,0.206202229885,0.214661579545,0.214870876404,0.212483422222,0.214621450549,0.220440304348,0.220758150538,0.218439542553,0.216140694737,0.213935989583,0.213421443299,0.211266214286,0.213532212121,0.2208253,0.218638950495,0.216506107843,0.218393242718,0.222462548077,0.220345009524,0.221027424528,0.224246831776,0.222170555556,0.220144853211,0.218210772727,0.217127513514,0.215188875,0.215884230088,0.21493422807,0.215910313043,0.219789155172,0.219587957265,0.218724067797,0.218742352941,0.2169207,0.215135909091,0.216293885246,0.214536382114,0.213465895161,0.213871736,0.21553784127,0.213842023622,0.213904515625,0.212430186047,0.212703830769,0.211110435115,0.21149705303,0.211264932331,0.209691940299,0.213070933333,0.218580419118,0.217732386861,0.218106507246,0.216537654676,0.218642564286,0.217092929078,0.215564809859,0.218107160839,0.223234777778,0.221713875862,0.221779952055,0.220831578231,0.219446743243,0.217974758389,0.21808976,0.218222569536,0.216787,0.22060554902,0.219191980519,0.220939129032,0.22127624359,0.221452834395,0.221931139241,0.221984402516,0.22558105625,0.224184130435,0.223837932099,0.224747515337,0.223384152439,0.226327060606,0.2271035,0.225743622754,0.230210291667,0.228849100592,0.231277052941,0.23016554386,0.230139145349,0.228883982659,0.227569252874,0.226269137143,0.226671159091,0.231017672316,0.229738073034,0.232929620112,0.231718255556,0.232145977901,0.230870450549,0.229676191257,0.229041516304,0.227812989189,0.23054605914,0.229406368984,0.228201632979,0.227031550265,0.225836668421,0.224664879581,0.22408275,0.222990222798,0.223521412371,0.222383769231,0.221292341837,0.222948725888,0.225645449495,0.229308180905,0.22938182,0.229560144279,0.230432465347,0.229297330049,0.228174029412,0.227238941463,0.23060031068,0.233827864734,0.2341108125,0.235308444976,0.234187928571,0.233111473934,0.232992721698,0.231958807512,0.231695266355,0.230617781395,0.231950106481,0.230915294931,0.230511481651,0.229466593607,0.228423563636,0.227407366516,0.226383013514,0.225420147982,0.224415098214,0.223417737778,0.222429699115,0.221944215859,0.220971517544,0.220013917031,0.219057352174,0.219800069264,0.219679568966,0.219701012876,0.219210735043,0.218278880851,0.217360088983,0.216443670886,0.215535067227,0.214638974895,0.2146186625,0.214513294606,0.213632842975,0.212753695473,0.211888983607,0.211025930612,0.210168101626,0.209898761134,0.209052395161,0.208226337349,0.207398908,0.20657261753,0.206021138889,0.20520683004,0.204409169291,0.203665933333,0.203108679688,0.202886171206,0.202102023256,0.202918034749,0.202138692308,0.201754103448,0.200984049618,0.200219851711,0.200252537879,0.199763871698,0.199034593985,0.198457475655,0.198432798507,0.197695312268,0.196963477778,0.196633664207,0.19591075,0.195558901099,0.194845624088,0.194146927273,0.193449007246,0.192777960289,0.192084517986,0.1914020681,0.190719003571,0.191652135231,0.19097251773,0.190470286219,0.18991243662,0.189246077193,0.188592772727,0.187935658537,0.187283104167,0.186642387543,0.186409224138,0.185768642612,0.185420462329,0.185779167235,0.185148765306,0.184521142373,0.183898625,0.183279845118,0.182669657718,0.182058842809,0.18145198,0.180849362126,0.180251,0.179656379538,0.179065960526,0.178478859016,0.17799227451,0.177412964169,0.176841392857,0.176269090615,0.176221783871,0.175655617363,0.17509800641,0.175143140575,0.175955856688,0.175397266667,0.174847531646,0.174296116719,0.174072044025,0.173526363636,0.172986371875,0.172469981308,0.171934807453,0.171478814241,0.17095079321,0.170429003077,0.16991041411,0.170339584098,0.169820259146,0.169304088146,0.169143412121,0.168632770393,0.168245322289,0.168332081081,0.167828092814,0.167347185075,0.166853202381,0.166358089021,0.166508378698,0.166017560472,0.165639967647,0.166154384164,0.165668906433,0.165186326531,0.164706133721,0.164315475362,0.163853939306,0.163385682997,0.162916183908,0.163637730659,0.163386265714,0.163277803419,0.163415082386,0.162981048159,0.163435228814,0.162974850704,0.162738856742,0.162286840336,0.162079918994,0.161961913649,0.161564155556,0.161123814404,0.160683828729,0.160258804408,0.159818631868,0.160227720548,0.160190729508,0.159754245232,0.159479271739,0.159050788618,0.158653624324,0.158225986523,0.157814198925,0.157717648794,0.158443069519,0.158052821333,0.157636109043,0.157496427056,0.157079865079,0.15666578628,0.156259826316,0.155877002625,0.155468950262,0.155066600522,0.154663096354,0.154261374026,0.153863484456,0.153465906977,0.153072695876,0.152679627249,0.152288141026,0.151898966752,0.151636063776,0.151873694656,0.151497063452,0.151258136709,0.151582840909,0.151201020151,0.15082111809,0.150443182957,0.1500673775,0.150074394015,0.149701634328,0.149345263027,0.14897595297,0.14860811358,0.1484578867,0.148093479115,0.147841703431,0.147480528117,0.147120819512,0.146763058394,0.146406924757,0.146052624697,0.14570031401,0.145349231325,0.145026336538,0.145130244604,0.144801992823,0.144456405728,0.144410833333,0.144068102138,0.1437305,0.143390711584,0.143476525943,0.143430472941,0.14314313615,0.142807908665,0.142474247664,0.142328827506,0.142398353488,0.142067965197,0.141884939815,0.141569233256,0.1412435553,0.141266721839,0.140943458716,0.140623132723,0.140302157534,0.139982838269,0.139666004545,0.139349301587,0.139034031674,0.138760717833,0.138451797297,0.138140813483,0.13794358296,0.13763498434,0.137328033482,0.137022180401,0.136996166667,0.137240097561,0.137161603982,0.136858818985,0.136588559471,0.136461905495,0.136191649123,0.135985595186,0.136249925764,0.135956230937,0.135663813043,0.135376828633,0.135411339827,0.13511887473,0.134827931034,0.1346016,0.134685907725,0.134397554604,0.134187517094,0.133901402985,0.133782125532,0.133508789809,0.133742957627,0.133965744186,0.134029160338,0.133761496842,0.133505905462,0.133227127883,0.133137951883,0.132860002088,0.132586379167,0.132655116424,0.133075419087,0.132799900621,0.132525520661,0.132264496907,0.132531738683,0.13226211499,0.131991432377,0.131721715746,0.131626904082,0.132362498982,0.132096721545,0.131829174442,0.131571674089,0.131306117172,0.131049137097,0.130791993964,0.13053024498,0.130627236473,0.130865982,0.130613732535,0.130353545817,0.130095188867,0.130063738095,0.129807968317,0.129552302372,0.129726930966,0.129471562992,0.129484705305,0.129233498039,0.128980612524,0.128728767578,0.128479588694,0.128318725681,0.128116817476,0.127873972868,0.127645976789,0.127399625483,0.127158971098,0.127502528846,0.127258357006,0.127275411877,0.127091282983,0.126877146947,0.126655293333,0.12643506654,0.126708244782,0.126468693182,0.126424406427,0.126185871698,0.125948461394,0.125734460526,0.125613953096,0.125378720974,0.125144368224,0.124920031716,0.124690536313,0.124458769517,0.124527684601,0.124420344444,0.124404040665,0.124312020295,0.124083092081,0.123989005515,0.123761724771,0.123535054945,0.123311085923,0.123087116788,0.122864553734,0.122641163636,0.122422424682,0.122200644928,0.121979696203,0.12187233213,0.121652744144,0.121445455036,0.121387924596,0.121470170251,0.121252872987,0.121036378571,0.120899237077,0.120813829181,0.120736511545,0.120589859929,0.121216640708,0.121002477032,0.12079161552,0.120924463028,0.120737249561,0.120950103509,0.121074260946,0.120862804196,0.120651874346,0.120720425087,0.120522170435,0.1206899375,0.120480771231,0.12027232699,0.120064618307,0.11985837069,0.119653623064,0.119448034364,0.119370986278,0.119166873288,0.118972784615,0.11876996587,0.118567877342,0.118366401361,0.118166188455,0.118007684746,0.118180194585,0.117983986486,0.118223642496,0.118025664983,0.117827631933,0.118019739933,0.117992505863,0.117924431438,0.117727562604,0.117533276667,0.1173431198,0.117466875415,0.117404888889,0.117397423841,0.117203378512,0.11701,0.116871204283,0.116678981908,0.116487392447,0.116632837705,0.116441963993,0.116257196078,0.116067544861,0.115896809446,0.115975066667,0.115803355519,0.115735576985,0.115548302589,0.115488289176,0.115313129032,0.11512836715,0.114943273312,0.114758967897,0.114575060897,0.1143917472,0.11420901278,0.114045464115,0.114172143312,0.11399082194,0.11381087619,0.113974656101,0.114414373418,0.115075488152,0.115463698738,0.115461777953,0.115440235849,0.116050376766,0.116430863636,0.116297131455,0.116763442187,0.116789123245,0.116810200935,0.11699285381,0.116811492236,0.116770855814,0.116591224458,0.117925859351,0.117743875,0.117564448382,0.117526695385,0.11750052381,0.118618467791,0.119180781011,0.119109191131,0.119161946565,0.119210969512,0.119215975647,0.119615227964,0.120673802731,0.120490969697,0.120895868381,0.121417912387,0.121234815988,0.121141162651,0.120961906767,0.120921797297,0.120744104948,0.120760609281,0.120679597907,0.120499861194,0.120320399404,0.120141471726,0.120523127786,0.120371350148,0.120623423704,0.120910550296,0.121253128508,0.121082365782,0.121968106038,0.121798629412,0.122280923642,0.122118728739,0.12213820937,0.12250901462,0.122330169343,0.122157816327,0.121980707424,0.123129027616,0.124189473149,0.124217663768,0.125450552822,0.126705695087,0.126898183261,0.126715334294,0.126547979856,0.126368692529,0.126933215208,0.126752739255,0.126571577969,0.126392047143,0.126211746077,0.126051125356,0.12619683357,0.126017855114,0.125839516312,0.125842808782,0.125664826025,0.126601096045,0.126506504937,0.126341853521,0.126178504923,0.126551675562,0.126516906031,0.126678736695,0.126570492308,0.126393717877,0.126217436541,0.126082849582,0.126386724618,0.127512609722,0.128038866852,0.127861527701,0.128027699862,0.12805453453,0.128039237241,0.128748830579,0.129191048143,0.130351732143,0.130470805213,0.130811880822,0.130633128591,0.130458952186,0.130722665757,0.130638089918,0.130479295238,0.130302612772,0.130313578019,0.130137001355,0.130365786198,0.13024977973,0.130074005398,0.130045469003,0.130238582773,0.130883370968,0.130755130201,0.130692589812,0.130517654618,0.13111332754,0.131112269693,0.131907598667,0.132041308921,0.131866621011,0.13169373174,0.131622309019,0.131667377483,0.131512580688,0.131623258917,0.132304527704,0.132130213439,0.132508863158,0.132785981603,0.133921434383,0.134397323722,0.1345255,0.13439294902,0.134217795039,0.134053131682,0.133878583333,0.134716093628,0.134582749351,0.134792027237,0.134889141192,0.134799421734,0.134683329457,0.134509673548,0.135571440722,0.135398917632,0.136217994859,0.136114629012,0.136231826923,0.13641706146,0.136242942455,0.13685594636,0.136853182398,0.136763642038,0.13675636514,0.136583454892,0.137129680203,0.137039590621,0.136945236709,0.137043117573,0.136999376263,0.136826979823,0.136654734257,0.137738188679,0.137794207286,0.137629959849,0.137461706767,0.137642556946,0.138678365,0.138505234707,0.138615048628,0.138442551681,0.138270364428,0.138497965217,0.138343700993,0.138671930607,0.138501910891,0.138340065513,0.138239206173,0.138078961776,0.138186777094,0.138016805658,0.137894445946,0.138050679755,0.138064093137,0.1378955459,0.137884525672,0.138900814408,0.13878217439,0.138645495737,0.139633305353,0.139747103281,0.139577507282,0.139901709091,0.140640273608,0.140772510278,0.140605887681,0.140436337756,0.140272545783,0.140301128761,0.140135152644,0.140489852341,0.141451904077,0.141282505389,0.141114809809,0.141437111111,0.142033965394,0.141864820024,0.142044363095,0.142547882283,0.1423785962,0.14221132503,0.142051591232,0.141999422485,0.141831574468,0.142010951594,0.141970353774,0.142188508834,0.142804588235,0.142867390129,0.14283779108,0.142929305979,0.14276211007,0.142596260819,0.142846042056,0.14267950175,0.142608541958,0.142750087311,0.143076890698,0.142910911731,0.143002477958,0.142864254925,0.142985944444,0.142825231214,0.142963012702,0.143006452134,0.14284225576,0.143444112773,0.144385396552,0.144337192882,0.144480568807,0.144315111111,0.144734916476,0.144569669714,0.14440475,0.144900435576,0.145824790433,0.145661968146,0.145759353409,0.145687400681,0.145540222222,0.145375534541,0.145477174208,0.145581882486,0.145417586907,0.146156715896,0.145995408784,0.146382365579,0.146525226966,0.146640239057,0.146808831839,0.14690243897,0.147630119687,0.14746592514,0.147488954241,0.147739356745,0.147576123608,0.148200581758,0.148430598889,0.148265863485,0.14918368847,0.149018666667,0.149563558628,0.149443829834,0.149527915011,0.149377383682,0.149213004405,0.149048907591,0.149211518681,0.150141038419,0.149979972588,0.15069305586,0.150544468271,0.15071779235,0.150553253275,0.150402509269,0.150361652505,0.150199957563,0.150836875,0.150692018458,0.150531740781,0.150376295775,0.150213555195,0.150053351351,0.150013224622,0.149865664509,0.150055508621,0.149895794403,0.149743717204,0.15017106015,0.150822056867,0.1516834791,0.151782357602,0.151903686631,0.152174910256,0.152012503735,0.151850597015,0.151727732694,0.152544704255,0.153337647184,0.153485570064,0.153836503712,0.153673541314,0.153518390476,0.153575914376,0.153427227033,0.153450574895,0.153288915701,0.153673243158,0.153519429022,0.153508257353,0.153348942288
cum_losses0	0.25,0.25,0.25,0.219835141764,0.225868113411,0.22989009451,0.209024057667,0.214146050459,0.20472321897,0.225257054586,0.22750641326,0.226654741205,0.213792008674,0.216378293769,0.210575778655,0.223043640934,0.239615608619,0.228792536569,0.218611016976,0.216019401293,0.224108397089,0.223798303976,0.227781072472,0.232873850115,0.224713563913,0.231842333575,0.231943130792,0.2491240568,0.25441167918,0.254264623208,0.250234814945,0.243687617195,0.237387906465,0.231342266294,0.232935426707,0.233615509905,0.23276795685,0.235466677575,0.233855830361,0.231708895052,0.226754781131,0.23812014058,0.233421650876,0.234450008423,0.232101094183,0.22986716968,0.229336109978,0.225250626143,0.223293277998,0.223173139411,0.228694589453,0.227503899334,0.223791806357,0.227795455067,0.230669870666,0.232182944036,0.229580222853,0.227926466492,0.224548124892,0.221250695642,0.22924157711,0.230796261753,0.227639162571,0.224552927204,0.229895744108,0.236879071247,0.233863232341,0.231932845642,0.229051837718,0.226231261024,0.225964688512,0.226361721265,0.229375950687,0.226684446253,0.224047425502,0.222885034722,0.220350277476,0.2216077613,0.219139264025,0.219243371983,0.222769931868,0.221788819441,0.219424641224,0.21781039355,0.223611747638,0.222437032011,0.222238704168,0.227544553447,0.226277604222,0.224133170435,0.226288454992,0.227337847167,0.225960674154,0.223899048891,0.221869838887,0.219872663337,0.220638179023,0.218684862543,0.220282747468,0.22499662503,0.223086476414,0.221204924826,0.222370667473,0.223088300332,0.22125232102,0.22131734096,0.223395436958,0.221600060251,0.219830498486,0.218086374206,0.217882375384,0.216180471964,0.216150412208,0.215824430155,0.215679990133,0.216188753671,0.21508502187,0.21465972766,0.213504902876,0.211947300615,0.21041009227,0.213137040083,0.211610110658,0.212048158122,0.214351825238,0.217189001434,0.215673575056,0.216503969108,0.216723920399,0.215842448844,0.21437921617,0.214280411192,0.213377204402,0.211961036429,0.212407649182,0.216134187453,0.215671126108,0.215488017044,0.214122141836,0.215531162356,0.214180497824,0.212845164755,0.213262124641,0.216738412394,0.215426344365,0.214548410716,0.214861415207,0.21506420289,0.213795107579,0.214575216003,0.215239531472,0.213991025444,0.214358857597,0.213129128301,0.214226855734,0.216130889726,0.215349589564,0.215279839562,0.214478027402,0.214731945963,0.213550443338,0.214155792284,0.21567619727,0.214507771311,0.214670484795,0.214618045678,0.213474301963,0.216481317524,0.215350106432,0.217052559285,0.217136524252,0.217668976149,0.21798371312,0.216873848354,0.215774228656,0.215727070162,0.218542293864,0.21746100457,0.217592070228,0.217890735561,0.219490754972,0.218425689,0.218650654814,0.218228271736,0.217185069375,0.217368236808,0.217592455733,0.216567142839,0.215550606336,0.21454276003,0.213543517768,0.213055733659,0.213243413163,0.213172850911,0.212199269478,0.211233816405,0.211667941297,0.211913381856,0.214475584331,0.213869277266,0.215261812215,0.216118530766,0.21517407069,0.214237136313,0.213892028951,0.2163286583,0.21869619482,0.218568638494,0.219268197657,0.21835373646,0.217446217355,0.217950868074,0.21809799289,0.21753762045,0.21664912175,0.216897537599,0.216018565921,0.215503540506,0.214637395715,0.213777596819,0.21292408696,0.212076809537,0.212204662177,0.211366745046,0.210534892628,0.209709050382,0.209539419442,0.208723873229,0.207914165705,0.207110244722,0.208324702536,0.207830112666,0.207321713664,0.207125362816,0.206340698509,0.205561506936,0.204787740914,0.204019353688,0.203256298939,0.202765679035,0.202264330495,0.20151692393,0.200774630101,0.20003740595,0.199305208819,0.198577996451,0.198391596214,0.197672990731,0.19695923755,0.19625029633,0.195546127091,0.195409220233,0.194713089062,0.194021606476,0.194172159551,0.194001952747,0.193809492356,0.193131429141,0.194089772151,0.193415065243,0.19319992626,0.192533006018,0.191870415325,0.19144150155,0.19125242548,0.190601402826,0.190385898753,0.189957470911,0.189317826003,0.188682239085,0.188467960857,0.187839510385,0.187607525676,0.186986159323,0.186368683931,0.18575506989,0.185145287769,0.184539308316,0.183937102456,0.183338641288,0.184119034615,0.183523631082,0.183319030699,0.183464761921,0.182877396427,0.182293625751,0.18171342264,0.181136759996,0.180563610873,0.180350918678,0.179783944787,0.179575415153,0.17962394883,0.179064782602,0.178508967354,0.177956477858,0.177407289017,0.176861375877,0.176318713618,0.17577927756,0.175243043162,0.174709986024,0.174180081885,0.173653306627,0.173129636277,0.173274390105,0.17275502505,0.172238699507,0.171725390184,0.17140597199,0.170898323696,0.170393618847,0.170072972931,0.170708097642,0.17020850129,0.169711771267,0.169217885768,0.169043248996,0.168554273184,0.168068076898,0.167584639012,0.167103938538,0.167238381908,0.166761458302,0.166287215716,0.165815633771,0.165881287164,0.165413575151,0.164948467984,0.164778509868,0.164317898592,0.16443740019,0.164146375537,0.163691566906,0.163239250674,0.162789408124,0.162342020666,0.162054542458,0.161611752187,0.161718159679,0.161775165922,0.161336871696,0.160900931852,0.160467328868,0.16055844211,0.160128141738,0.159700131246,0.159274393633,0.159794220519,0.159659886308,0.159502390975,0.15922812992,0.159304835346,0.159350251035,0.158933713173,0.158788371668,0.158375564129,0.158218286745,0.158056671304,0.158120349844,0.157713794103,0.157309314638,0.156906896577,0.156506525147,0.156543295356,0.156378667549,0.155982847252,0.155823531884,0.155431203355,0.155486546491,0.155097086078,0.154709566719,0.154543122241,0.154973071853,0.155015987994,0.154632657542,0.154459053252,0.154079077648,0.153700962605,0.153324695136,0.153359111433,0.152985568735,0.152613838501,0.15224390812,0.15187576507,0.151509396917,0.151144791317,0.150781936016,0.150420818847,0.150061427731,0.14970375068,0.149559092499,0.149333442564,0.148980214524,0.148828260693,0.148868505908,0.148518998217,0.148171128279,0.147824884879,0.147480256888,0.147326798645,0.146985010046,0.146644804759,0.146306172003,0.145969101078,0.145819429336,0.145485101736,0.145328765956,0.144997165326,0.144667075836,0.144338487294,0.144011389585,0.14368577267,0.143361626586,0.143038941447,0.143084528061,0.142882676411,0.142563353251,0.142245455489,0.142104126358,0.141788731931,0.141474735488,0.141162127756,0.140963760203,0.140820315458,0.140860053264,0.140551719092,0.140244732169,0.140100633749,0.139903413452,0.13959997519,0.139451271552,0.139150187723,0.138850400801,0.138708831482,0.138411342388,0.1381151259,0.137820173807,0.137526477961,0.137234030275,0.136942822726,0.13665284735,0.136691241865,0.136403054628,0.136116078554,0.135973401038,0.135688586902,0.135404961585,0.135122517541,0.134988199746,0.134807803739,0.134669345395,0.134390938234,0.13442472824,0.134282642955,0.134308229653,0.134161445146,0.134217573845,0.133943710693,0.133670959234,0.133399312586,0.133261854764,0.132992187321,0.132723604933,0.132744221882,0.132571054884,0.132305023163,0.132318915716,0.13205448023,0.131911437768,0.131648915077,0.131477086745,0.131302962673,0.131126699969,0.130867965803,0.130877557823,0.130620357139,0.130488679782,0.130233291786,0.129978895265,0.129805249281,0.129857961705,0.129605850451,0.129354709478,0.129104533045,0.129149126717,0.128900329299,0.128652481393,0.128405577418,0.128271188386,0.128514944435,0.128269756423,0.128025494366,0.127782152874,0.127539726591,0.127298210204,0.12705759844,0.126817886061,0.12665435149,0.126489097236,0.126251888678,0.126015559197,0.125780103752,0.125660641809,0.125426756482,0.125193730743,0.125031397363,0.124800002901,0.124679698047,0.12444983665,0.124220811246,0.123992617121,0.123765249594,0.123641987831,0.123658579438,0.123433118673,0.123208467891,0.122984622573,0.122761578237,0.122807313166,0.122585404154,0.122468674788,0.122481278677,0.122488089575,0.12248935102,0.122485294053,0.122523268379,0.122304779066,0.122186676887,0.121969587292,0.121753255784,0.12174556081,0.121626669413,0.121412136338,0.121198346441,0.12098529572,0.120772980199,0.120561395931,0.120415273071,0.120296818274,0.120181828438,0.120060866867,0.119852484993,0.119729377998,0.119522312086,0.119315947931,0.119110281831,0.11890531011,0.118701029119,0.118497435233,0.118294524856,0.118092294415,0.117890740363,0.117770410628,0.1175701082,0.117370471857,0.117248894874,0.11711180997,0.116914010875,0.116716864443,0.116594639974,0.116470296586,0.116343958111,0.116341676162,0.116654053256,0.116459402947,0.116265386408,0.116130677827,0.116124370533,0.115988687046,0.115851850101,0.115660539435,0.115469844513,0.115366975728,0.115177402947,0.115041606784,0.114853203618,0.114665401206,0.11447819657,0.114291586747,0.114105568799,0.113920139806,0.113800258021,0.113615936872,0.113432196118,0.113249032918,0.113066444451,0.112884427915,0.112702980526,0.112698583253,0.112568966218,0.112388922674,0.112433168666,0.11225391171,0.112075209275,0.111946326945,0.111850656942,0.11173514059,0.11155844998,0.111382300973,0.111206690993,0.111079198961,0.110963921305,0.110868463239,0.110694816916,0.11052169717,0.110517134074,0.110344829809,0.110173045375,0.110047645132,0.109876863644,0.109706594718,0.109536835973,0.109530207256,0.109405649577,0.109395654677,0.1092838475,0.109116101414,0.109003313845,0.10883651677,0.108670212503,0.108504398795,0.108339073413,0.108174234134,0.108009878755,0.107846005084,0.10783523605,0.107714798221,0.107552132213,0.107389939748,0.107269665532,0.108043684246,0.108895374037,0.109153744376,0.109069474642,0.10898323473,0.109171233792,0.109211593278,0.109219222396,0.109975204639,0.110186561466,0.110374857568,0.110835346614,0.110671540111,0.110587456371,0.110424499195,0.111582762109,0.111419232871,0.111256167256,0.111169775435,0.111334230705,0.112476946845,0.112760209625,0.112651338088,0.112815382373,0.112725445031,0.112633898858,0.113371551426,0.114493149799,0.114329053749,0.115044473275,0.115314908874,0.115150278667,0.115415303834,0.115250980745,0.115410955358,0.115247094646,0.115161181708,0.115049605256,0.114886980942,0.114724804834,0.114563074996,0.115255557987,0.115231437485,0.116067725484,0.116098425935,0.116913503513,0.116749940732,0.117276367309,0.117112716132,0.117368231344,0.117343320666,0.117259141508,0.117927283124,0.117763840724,0.117600839434,0.117438277392,0.11850641783,0.119566316181,0.119482613746,0.120533198561,0.121576207756,0.121593274776,0.121428197107,0.121395085255,0.121230736565,0.121386093107,0.121222198189,0.121058742258,0.120895723459,0.120733139948,0.120694352352,0.120573843085,0.120412379956,0.120251345282,0.120397355182,0.120236767817,0.120738135027,0.120973942041,0.120813191783,0.120753553192,0.121381946251,0.121301115002,0.121703598102,0.12158864617,0.121428355389,0.121268482721,0.121238526592,0.121257977732,0.122259162523,0.122408953119,0.122249158144,0.122128877774,0.12225611525,0.122371365887,0.122853073246,0.123457510386,0.124441059823,0.124317843648,0.12490530863,0.12474437692,0.124583858801,0.12459404993,0.124476817473,0.124444973165,0.124285708273,0.124385665048,0.124226886266,0.124233349285,0.124116293409,0.123958495236,0.123884143067,0.123887080503,0.124598937886,0.124521577973,0.124407813,0.124250866506,0.124374933176,0.124463369037,0.124922880478,0.125317294957,0.125160157236,0.12500341159,0.12488904259,0.125270438407,0.125240122421,0.125609435456,0.126058782195,0.125902066612,0.126456951428,0.126470571737,0.1274051997,0.128088131971,0.127964934725,0.127873552084,0.127716185661,0.127559205822,0.127402611071,0.127834926744,0.127807321636,0.127815408175,0.128176402326,0.12806325922,0.127949322958,0.127793615746,0.128707373694,0.128551362147,0.128973757881,0.128858339086,0.128735870037,0.128744691021,0.128589606993,0.128687343683,0.128613353193,0.128847914907,0.128772404159,0.128618248078,0.129276096132,0.129489311877,0.129684339697,0.129561751162,0.129484457875,0.1293305483,0.129177004498,0.130065285076,0.130408927617,0.130254861621,0.130101160898,0.13078149674,0.131659770707,0.131505131857,0.131384078971,0.131230148769,0.131076581681,0.131084140907,0.131055247131,0.131572737118,0.131419486581,0.131266595254,0.131155026767,0.131002818981,0.131335106485,0.131183032096,0.131152255178,0.131808492302,0.131732927731,0.13158109153,0.131644859287,0.132500659736,0.132387998864,0.132354048275,0.133203334574,0.1330853264,0.132933595092,0.133431297158,0.133828166899,0.133709262632,0.133557493188,0.133406072339,0.133254998836,0.133568686658,0.133417763394,0.133900534327,0.134734295176,0.134582719582,0.134431489951,0.134901482402,0.135284063667,0.135132522271,0.135141475923,0.135744822784,0.13559325759,0.135442035502,0.135291155311,0.135222954161,0.135072673225,0.135078693309,0.13500966516,0.135012896705,0.135383282398,0.135265229919,0.135195023319,0.135076812,0.134928093741,0.134779707156,0.135400340316,0.13525173282,0.135409656625,0.136016714177,0.136248273869,0.13609935587,0.136404892462,0.136375713164,0.136261862387,0.136113601326,0.136117112191,0.136003319588,0.135855852882,0.136214384408,0.1370109572,0.136939049094,0.136938952645,0.136791445077,0.13735874303,0.137211077728,0.137063734456,0.137182504054,0.137969136695,0.137821610333,0.137706951927,0.137856481392,0.137827603264,0.137680891118,0.137978564392,0.138268613252,0.138121885813,0.138467911052,0.138321275381,0.138866535733,0.139446274014,0.1393328444,0.139335586662,0.139221952289,0.139557975341,0.139411254452,0.139693554184,0.139898774955,0.13975215063,0.140079685623,0.140083001071,0.139936646453,0.140698405725,0.140551858432,0.141059480889,0.141189325682,0.141464079884,0.14143947889,0.141292909064,0.141146648398,0.141150124669,0.141901654416,0.141755362841,0.142073157415,0.14204936459,0.142605398711,0.142458964982,0.142433061918,0.142489263773,0.14234342179,0.142658965833,0.142634203521,0.142488666285,0.142343431839,0.142198499214,0.142053867441,0.142103359925,0.142077669875,0.142077832986,0.141933941391,0.141790346813,0.141908251781,0.142220949311,0.142953082195,0.142842064986,0.143379153056,0.143794065149,0.143649703542,0.143505637906,0.143424854017,0.144148933362,0.144870007358,0.144865036477,0.145267715744,0.145123131123,0.144978841557,0.145242841322,0.14521556122,0.145105239777,0.144961566362,0.145064080212,0.144920741394,0.144959773927,0.14481683458
cum_losses_batchses	0.25,0.625,0.416666666667,0.3125,0.44959625215,0.374663543458,0.321140180107,0.280997657594,0.249775695683,0.324798126114,0.305462969238,0.282699258142,0.26103502572,0.28360335295,0.286971384491,0.32103239143,0.321591240475,0.304749456507,0.289571488726,0.278337459536,0.275412719746,0.263803370736,0.262435132795,0.279119742286,0.26850567912,0.273058730175,0.279537877582,0.296610509454,0.299914776659,0.299637327639,0.292304681963,0.28450484186,0.277546266855,0.270267070685,0.279503783231,0.274307642994,0.276031703146,0.274168639746,0.2701861338,0.265718786145,0.259966043385,0.270183347762,0.264991495286,0.271663733486,0.2683238405,0.268115861861,0.268293308947,0.263642686237,0.267336308021,0.264811781847,0.263257717491,0.260902844797,0.256766065827,0.261106130994,0.25919760695,0.256919467832,0.256196304012,0.253987624358,0.25028760455,0.246647836352,0.253906065628,0.253525405494,0.250369143383,0.24718240906,0.24782996306,0.253945617746,0.250812566892,0.250562472818,0.247545822309,0.244561532071,0.245129395993,0.242558653929,0.244484790158,0.241759420222,0.239215437595,0.237281850522,0.234819236062,0.235106437047,0.232505886811,0.230512790667,0.231103782621,0.23029217412,0.227869117026,0.227048057524,0.232615527718,0.230859442575,0.228959876202,0.234028336435,0.234046809357,0.231820763124,0.233385680037,0.236955272549,0.237114891517,0.235103084637,0.233024422134,0.231091842425,0.230715711075,0.228784740299,0.230354988472,0.234522227559,0.23258652885,0.23073210414,0.231924949457,0.23437242067,0.232541671584,0.233243915259,0.235192633307,0.233402960758,0.231695670527,0.23011056895,0.229332970525,0.227608966803,0.228217836777,0.227467491288,0.22811475994,0.230627242233,0.230394513402,0.2296600697,0.229496051669,0.227906572508,0.226359711987,0.227395898161,0.225847203173,0.225151237794,0.225530962757,0.226666204292,0.225167379348,0.22532640242,0.22409925249,0.224216314925,0.222833312116,0.222976046841,0.222636687826,0.221229905069,0.22362225168,0.226829400066,0.226106528873,0.226160624058,0.224798690944,0.226416239991,0.225082438452,0.223757798865,0.225070573418,0.227963489176,0.226730029141,0.226526559797,0.226207054902,0.225099177396,0.223849633007,0.22425772248,0.224621441584,0.223385419405,0.225754387848,0.224598537074,0.225911955874,0.226315015242,0.2263636848,0.226563806105,0.226460742575,0.228623312065,0.227490520748,0.227486985582,0.227911626452,0.226806970776,0.228656916686,0.228958207078,0.227846184563,0.230210488023,0.229132251194,0.230146580134,0.229686872037,0.229975897209,0.229039556453,0.227988944449,0.226940582677,0.227011493534,0.229281484179,0.228310563322,0.230131924266,0.229255372186,0.229802762625,0.22880120698,0.227924888624,0.227753983722,0.226806411315,0.228439214976,0.227613946688,0.226697854028,0.225819365872,0.224861957405,0.223950198464,0.223749881172,0.222925665924,0.223165752665,0.222266848994,0.221425313107,0.222234423339,0.223907031205,0.225877058092,0.225794021509,0.226186188765,0.226939504488,0.226049800178,0.225174463225,0.224693886128,0.226510568172,0.228226287696,0.228313578852,0.229170894394,0.228320779095,0.227553422363,0.227676999342,0.226948460432,0.226745627369,0.225916943989,0.226539396975,0.225791222607,0.225753021202,0.224968165955,0.224152875972,0.22339349228,0.222586313564,0.221878336975,0.22109065936,0.22029616468,0.219511471678,0.219140135604,0.218363863124,0.217612764599,0.216836368688,0.217182021838,0.217010224547,0.216910015519,0.216504592848,0.215753807597,0.215022572953,0.214277920468,0.213537700395,0.212816567691,0.212677279052,0.212480410113,0.21176901464,0.211037727701,0.210336142726,0.209624791236,0.208904967114,0.208606378036,0.207893503831,0.207219314319,0.206535120329,0.205833550273,0.205359983995,0.204665982558,0.204003972098,0.203395309776,0.202913181324,0.202629736946,0.201964528961,0.202271874396,0.201609083395,0.201221141984,0.200556709209,0.199895927529,0.199741674489,0.199289482538,0.198677052163,0.198171288475,0.197974970376,0.197335852836,0.196701515347,0.196333552781,0.195701694186,0.195320115774,0.194698670241,0.1940991305,0.193496538551,0.192921379888,0.192309134867,0.191716916073,0.191115583676,0.191457216386,0.1908566101,0.190389562614,0.189890478578,0.18929897495,0.188729943283,0.188145163971,0.187563235992,0.187001950185,0.186680638439,0.186107507203,0.185723964279,0.185725535347,0.185167320022,0.184605022158,0.184051038901,0.183498345749,0.182958020981,0.182409601292,0.181862278183,0.181320384822,0.180782659756,0.180246875893,0.179715204683,0.179182462905,0.178728278987,0.178204540274,0.177691559362,0.17716988721,0.176951362827,0.176437956551,0.17593625413,0.175767708399,0.176040134841,0.175532094204,0.175038577546,0.174537693836,0.174220937392,0.173723016452,0.173234972312,0.172768443521,0.172281260065,0.171850874578,0.171370653144,0.170897608395,0.170426964344,0.170470472285,0.169994327254,0.169520421885,0.169238144776,0.168771218848,0.168379913336,0.168224994951,0.167761801812,0.167323087997,0.166873345656,0.166417127436,0.166296551258,0.165846639291,0.165464286516,0.16554448262,0.165100142402,0.16465824636,0.164216079702,0.163830731004,0.163408861095,0.162981068586,0.162547466663,0.162746724871,0.162425650936,0.162169044946,0.162030725323,0.161629678288,0.161655222183,0.161233318525,0.160920032146,0.160509047227,0.160208975149,0.159947213359,0.159568467667,0.159167547888,0.158766782285,0.158376465748,0.157972410509,0.157970234294,0.157745434612,0.157345212742,0.15702208293,0.156631845401,0.156260401479,0.155867333549,0.155489538846,0.155242062575,0.15540548132,0.155040954082,0.154661898373,0.154396470014,0.154015492814,0.153637224888,0.153267059874,0.152909966482,0.152535242266,0.1521679448,0.151798146561,0.151428471404,0.151064395246,0.150698270193,0.150338167077,0.149977101894,0.149615873458,0.149257829455,0.148955553447,0.14886836043,0.148522131814,0.148230251053,0.148184278659,0.147833035764,0.147483388532,0.147135963227,0.146790888143,0.146597775436,0.146255994118,0.145925680703,0.145586519779,0.145247503932,0.144994631106,0.144659784222,0.144371795159,0.144039663619,0.143707692868,0.143378252324,0.143049909317,0.142723367712,0.142398859871,0.142074262416,0.141766828092,0.141624033462,0.141315753658,0.140996363253,0.140791067084,0.140475307854,0.14016446009,0.139850224624,0.139701319451,0.139497544411,0.139209786009,0.138900419311,0.138592382709,0.138353998855,0.138198886566,0.13789432726,0.137644549446,0.137351006462,0.137051575102,0.136878798491,0.136581938051,0.136287733964,0.13599214949,0.135698294945,0.135406999034,0.135114553696,0.134823334554,0.134551739698,0.134266947647,0.133980027441,0.133734267915,0.133448903435,0.133165713666,0.132882706742,0.132698261236,0.132630534267,0.13242687273,0.132147741271,0.131884214436,0.131665669481,0.131403376139,0.13116109237,0.131102577292,0.130832964831,0.13056442712,0.13029907903,0.130140496587,0.129871587176,0.129604642592,0.129361078786,0.129223505528,0.128958966793,0.128721784798,0.128458905081,0.128249727025,0.127995385481,0.127924366093,0.127846613795,0.127701218608,0.127451260027,0.127205693687,0.126951716136,0.12675488783,0.126501038056,0.126251234061,0.126110251671,0.126127007148,0.125876432693,0.125626830133,0.125384792639,0.125326216584,0.125081737931,0.124836509259,0.124592008078,0.124398396899,0.124583459114,0.124343233334,0.124101947385,0.12386599937,0.12362631836,0.123391561484,0.123157221575,0.122920904757,0.122793295135,0.122721495124,0.12249101901,0.122256382712,0.122023902547,0.121854277151,0.121624089169,0.121394129236,0.121297474258,0.121067678906,0.12091356009,0.120687709337,0.120460483803,0.120234270398,0.12001040247,0.11981011939,0.1196005535,0.119380681098,0.119165765385,0.118944355431,0.118726608129,0.118706408732,0.118487711969,0.118339467031,0.118138085449,0.117930241332,0.117721009436,0.117512695197,0.117460825096,0.117246972038,0.117082893295,0.11686972274,0.116657836428,0.116454069205,0.116272148003,0.116061868883,0.115852336124,0.115647855639,0.115442070291,0.11523473609,0.115108722714,0.114933041347,0.114781383943,0.114610134817,0.1144061526,0.114235230791,0.114033040733,0.113831029825,0.113631345348,0.113431911849,0.113233487756,0.113034256456,0.112838109918,0.112640246992,0.112443245386,0.112273585852,0.112077749458,0.111887105115,0.111730689523,0.111615094378,0.111421712624,0.111229119246,0.111055738508,0.110894303944,0.110735126247,0.110560960412,0.110695644351,0.110506115969,0.110318986023,0.1102214132,0.110040956654,0.109972355281,0.109871578277,0.109685802546,0.109500195412,0.109382528156,0.109202259758,0.109117178012,0.108933792133,0.10875097451,0.108568876264,0.10838811653,0.108208349619,0.108027962483,0.107875511425,0.10769672165,0.107521590208,0.107343877015,0.107166781458,0.106990182966,0.10681459827,0.106648634248,0.106569919618,0.106396925669,0.106342949958,0.106169994735,0.105997154943,0.105925503064,0.105788837282,0.105643352898,0.105471956752,0.105302405411,0.105134443204,0.105040651437,0.104898093428,0.104768101382,0.104599720902,0.104432007231,0.104276044241,0.104109234278,0.103942983099,0.10385788065,0.103692619162,0.103530036981,0.103365741014,0.103206789634,0.103102399163,0.102944003684,0.102804820608,0.10264289143,0.102505922639,0.102348344117,0.10218865876,0.102028677804,0.101869534348,0.101710569134,0.101552123725,0.101394105993,0.101241266965,0.101154786718,0.100998438213,0.100843026267,0.100768942528,0.10168263419,0.102721669783,0.102740382454,0.102619298703,0.102493904865,0.102621765074,0.102630008338,0.102827769926,0.103747306152,0.104214662293,0.104661723362,0.105309124919,0.105150193345,0.105020644094,0.104863056605,0.106086400262,0.105927074724,0.105769491303,0.105641513335,0.105990726506,0.107154688822,0.107288384335,0.107152488389,0.107621601324,0.107517718902,0.107401152558,0.108226167444,0.10935667891,0.109195798337,0.110012881645,0.11013073956,0.109969632412,0.110185015626,0.110025746736,0.110323517401,0.110164651887,0.110053410391,0.1099161624,0.109757180585,0.109598403901,0.109440079957,0.110223276133,0.110071530975,0.110731415931,0.110736266782,0.111476606047,0.11131994209,0.112362907615,0.112206160732,0.112324941145,0.112170405364,0.11206230408,0.112817925233,0.112657968149,0.112501189095,0.112342920734,0.113446123963,0.114520058947,0.114415962373,0.115522524827,0.116625974606,0.116584810593,0.116422705134,0.116266588745,0.116107182418,0.116259666926,0.116100236668,0.115940356637,0.115781735747,0.115622320243,0.115674413394,0.115615088634,0.115456966438,0.115299392127,0.115643404259,0.115485378725,0.11649131621,0.116668425584,0.116514874421,0.116532016399,0.117247388029,0.117127729785,0.117641627327,0.117501566622,0.1173428748,0.117184604299,0.117038806303,0.117069453146,0.118109924375,0.118267859134,0.118109739645,0.118066684554,0.11841815415,0.118701207161,0.119596086077,0.120339232551,0.121367144876,0.12130760216,0.121968814868,0.121808648221,0.121651178241,0.121663541235,0.121530999084,0.12200406371,0.122925316057,0.122847222637,0.123071425329,0.1229925051,0.122827613876,0.122944178292,0.122789748693,0.123030316599,0.123175468214,0.123017692668,0.122926846268,0.123553708338,0.123423086803,0.123352345688,0.123485293943,0.123550161299,0.12381231029,0.124453585877,0.124902250203,0.125392181008,0.125330444677,0.125810334209,0.125982222271,0.126025594189,0.126294119253,0.126825658426,0.126909108692,0.127061261775,0.126923320289,0.127344901078,0.127567887278,0.1274704506,0.127373127401,0.127472344014,0.12822985766,0.128960739221,0.128889906846,0.12873087193,0.128943357538,0.129127286839,0.129652411813,0.129498721854,0.129416431206,0.129339568445,0.129456720628,0.129335358588,0.129506174834,0.129859163889,0.129840292195,0.129705379875,0.129863437833,0.130585329861,0.130921630007,0.130953519616,0.130877580404,0.130974922584,0.130998111897,0.131289414459,0.131150242015,0.131869196493,0.13180929156,0.131934405695,0.132583756423,0.132524869597,0.133055603452,0.133439095436,0.133318071002,0.13317964174,0.133256348337,0.13316840587,0.133865604648,0.133892999806,0.134124256303,0.134345302793,0.134655955625,0.134662146341,0.134757959082,0.134605895878,0.134463336404,0.134316442812,0.134672942991,0.134666446687,0.134582438892,0.13541393597,0.135320395455,0.135960172237,0.136086526547,0.136295630897,0.136875550797,0.137198524853,0.137206581435,0.13787958605,0.137884964132,0.137738491754,0.137955186554,0.137826337607,0.137729065844,0.137779361882,0.137977999732,0.138019640489,0.138679570075,0.139228881785,0.139240684049,0.139356495972,0.139216740086,0.139558795785,0.139581498422,0.139890709753,0.139944429469,0.140039932186,0.139932070616,0.140139936317,0.140015370875,0.139981238981,0.140777889601,0.140916551852,0.140837530469,0.140882810936,0.141162073037,0.141025818889,0.140979966861,0.141556171388,0.142062886621,0.142050761848,0.142108117938,0.142112779372,0.142741689944,0.143008275295,0.142854534152,0.143445355606,0.144015139344,0.144235844851,0.144407310953,0.144761779127,0.144961767913,0.145339382181,0.145283626641,0.145288208187,0.145261850649,0.145244823017,0.145811333851,0.145812912405,0.145821681623,0.145808600384,0.145723341565,0.145975926288,0.146496681589,0.146978479366,0.146919171833,0.147148675667,0.147222696704,0.147507897918,0.147403467694,0.147321336899,0.147625159692,0.147487254434,0.147713632916,0.148318714706,0.149107240767,0.149068555843,0.14948274376,0.149645563861,0.150103714146,0.15002229004,0.15059822308,0.150615943519,0.150870643772,0.150756367674,0.151375250342,0.151675074232,0.151753225028,0.151996652352,0.152596984746,0.15294053399,0.1535775031,0.153998290053,0.153844496839,0.153711336704,0.153916367584,0.153866362762,0.153747846587,0.153609369856,0.153818204284,0.153671843393,0.153553131216,0.153428997952,0.153833640333,0.154036196043,0.153978681193,0.153845795363,0.153710488287,0.154314522835,0.154955794989,0.154847146192,0.155281720381,0.155361716356,0.155968541321,0.156337660178,0.156598143519,0.156800253185,0.157445608459,0.15738378323,0.157571414312,0.157537703601,0.157449476304,0.157856938238,0.157835200666,0.158535207931,0.158819452457,0.158764890028,0.158953731411,0.158800619444,0.158784343833,0.15863242388,0.158723081173,0.158572022446,0.158526179357,0.158401938548
cum_cal_loss0	0.0,0.0055696,0.00471483333333,0.0238104285714,0.02079278125,0.029564287037,0.0341196583333,0.0310127373737,0.0428682592593,0.053915982906,0.0536811269841,0.0524586518519,0.0455181180556,0.0428399035948,0.0724644089506,0.0755063084795,0.0899029430556,0.0752848886243,0.0718688400505,0.0687555939614,0.0711551609375,0.0657614091667,0.0489078560363,0.0473179768886,0.0576307892219,0.0556347289321,0.048205640051,0.0466517432521,0.0467750078125,0.0503794717424,0.0689635757353,0.0679390735714,0.0656520020833,0.0632319858108,0.0614141096292,0.0740837465618,0.0645206645644,0.0646112821631,0.0615352989899,0.0585708222692,0.056656530854,0.0552596948148,0.0581669338907,0.0563550512665,0.0663495482143,0.0648303431487,0.0679879162857,0.0678635683728,0.0662130623876,0.0765842687577,0.0742445292128,0.0612454892877,0.0608916397766,0.0595110118858,0.0595769532517,0.0537103085638,0.0504261025878,0.0529387730372,0.0531275339559,0.0520641863114,0.051084583676,0.0536757184211,0.0520047791613,0.0506249646648,0.049439926634,0.0367571070451,0.0398835552376,0.0389753729476,0.0415663753372,0.0406521490074,0.0398201278722,0.0401704697569,0.0363743968466,0.034533999485,0.0337272312667,0.0328063534971,0.0319386839395,0.0310921371686,0.0299580059059,0.0294375337444,0.0262701973639,0.021703243042,0.0218189395514,0.0213784942164,0.0225996874639,0.0248967448598,0.0244220851695,0.0223397668953,0.025034132157,0.0265502753486,0.0259933212588,0.025402369005,0.0293832525665,0.029705511316,0.0289965964391,0.0284616244663,0.0277816737211,0.0270237945262,0.0264473234096,0.0268751568384,0.029139004393,0.0286278216115,0.028051019756,0.0290718519805,0.0326481491405,0.0321238331284,0.0323635993045,0.0328390357149,0.0323576539223,0.0318110063295,0.03117257066,0.0300994545336,0.0296947193831,0.0301627919395,0.0293758104947,0.0300829558361,0.033674722677,0.0348710470792,0.034276338754,0.0356557357943,0.0352140835505,0.0347488021105,0.031370361706,0.0309879498009,0.030120911172,0.0283139999207,0.0254347499213,0.0251107920106,0.0240710490354,0.022054619524,0.0228459509274,0.0224712907991,0.0230011553952,0.023727958684,0.0234297041498,0.0265493755147,0.0279290760596,0.0276229709349,0.0282136589352,0.0278950061372,0.0287316221426,0.0284081435172,0.0280969646028,0.0291512890054,0.0305319828385,0.0301146181409,0.0309632451946,0.0300505987271,0.0284023071233,0.0280866244952,0.0270771883356,0.0262718440286,0.025991569992,0.029103907319,0.0287341577526,0.0288472892369,0.0272132543348,0.0279366991258,0.0283143034154,0.0290647960035,0.0322073594898,0.0318822183602,0.031208288393,0.0307671197121,0.0304491844664,0.0333870205674,0.0337643080465,0.0334827983056,0.0346260241122,0.0343095075598,0.0340761408499,0.0335868956525,0.0328817517035,0.0311899889943,0.0309078450923,0.0306376286216,0.0309447732244,0.0321245998667,0.0317616634203,0.0346890138003,0.0330305939878,0.0315874484516,0.031321968334,0.0298850095103,0.0297212579609,0.0294144471878,0.0319641242986,0.0304781469498,0.0301605757203,0.0298121743538,0.0295771172687,0.0292932053181,0.0293043868961,0.0280436359833,0.0284352211372,0.0281711667254,0.0278537633895,0.0285146184662,0.0308634951229,0.0318090140829,0.0323307690284,0.031260116652,0.0315450870225,0.0313160914087,0.0310769290066,0.0307026563288,0.0316545794835,0.032661684801,0.0330375341328,0.0335482822554,0.0332962639883,0.0329395112833,0.0322458310433,0.0310909114504,0.0314142048066,0.0311757162509,0.0320457390897,0.0317105863102,0.0318413728385,0.0315688555169,0.0313499764307,0.0310632613276,0.0308516383925,0.0298388428996,0.029618289869,0.0294169110993,0.0292102336332,0.0286931663229,0.0284909482003,0.0282631613307,0.0280792995691,0.0275800722522,0.0279533683981,0.0284108955258,0.0280090845778,0.0278185798654,0.0276088888551,0.0274267508846,0.0272465426917,0.0270479166581,0.0275044202913,0.0279445129972,0.0277463673166,0.0275852268408,0.027389643909,0.0272153775968,0.027061516882,0.0267286244382,0.0265787464394,0.0263833472488,0.0262082456412,0.0260652136529,0.0256575882865,0.0255177461493,0.0253412854931,0.0244932122731,0.0241810033955,0.0239438452219,0.0237977215606,0.0237367268661,0.0235986169765,0.0234390036246,0.0233161573479,0.0231948300574,0.023666453193,0.0234134026101,0.0232407152823,0.0230589475006,0.0235104592472,0.0233878940695,0.0232648245162,0.0231498558345,0.0230351149439,0.0229558567823,0.022836641527,0.0226926235176,0.0225589800773,0.0223975193167,0.0222911997885,0.0221619743899,0.0220517333781,0.022279414571,0.0221770576725,0.0220345202536,0.0212063550647,0.0211091366538,0.0209851943137,0.0208897791895,0.0207959238087,0.0206779450896,0.0206422012701,0.0205509836632,0.0204344511607,0.0207294560404,0.0206281116196,0.0205388593492,0.0204422602365,0.0203492649557,0.0202436967072,0.020155282851,0.0200707028034,0.0199830508603,0.0198943606275,0.0198080029949,0.019720630058,0.019640180417,0.0189417769449,0.0188590697842,0.0187658879244,0.0186903168647,0.0190533293531,0.0189722422165,0.0188793171483,0.0192955658631,0.0196841143884,0.0196078496465,0.0195149074712,0.0194372075595,0.019429335095,0.0193554874856,0.0192712507249,0.0191645784061,0.0190882633688,0.0184956052043,0.0184188881062,0.0183363458018,0.0182546846363,0.0185725612922,0.0185045664654,0.018437500898,0.0184572233429,0.0183867923111,0.0185039874014,0.0189172385501,0.0188504438851,0.0187549420463,0.0186764558601,0.0186115890517,0.0190595520271,0.0189902976782,0.0183826142124,0.0187395158788,0.0186719456789,0.01860459237,0.0185417648793,0.0180138616753,0.0179309724528,0.0178590171748,0.017799525074,0.0182649990012,0.0182175815616,0.0182589947503,0.0186902080819,0.0183062092556,0.0186680756299,0.0186072859553,0.0185790596266,0.0185079108195,0.0184998803018,0.0185541707033,0.0181496398984,0.0180765038362,0.01800647318,0.017926325324,0.0178684025492,0.0182345202548,0.018318132257,0.018261150975,0.0182574501092,0.0181909112863,0.0178528295678,0.0177981889211,0.0177244597205,0.0178090901669,0.0183434636572,0.0180261115902,0.0179620674344,0.0180448165214,0.0179894663162,0.0179329193025,0.0178671767415,0.0175800677978,0.0175281036603,0.0174673457615,0.0174136130026,0.0173629875241,0.017306269112,0.0172560867271,0.0171991988531,0.0171468245342,0.0170978973705,0.0170466784543,0.0170493867622,0.0174936106051,0.017430738073,0.0174434087856,0.0177789269863,0.0177295256756,0.0176804211218,0.0176304851975,0.0175795185467,0.0176996642461,0.0176479717294,0.0175828960627,0.0175326444007,0.0174850597126,0.017521299081,0.017471693631,0.0174883657535,0.0174393590963,0.0173929371616,0.0173449266589,0.0172978193882,0.0172503821455,0.0172022249891,0.0171569574708,0.016904652019,0.0172514665849,0.0171891817696,0.0171445318465,0.0172532470563,0.0172067753805,0.0171550701115,0.0171112600832,0.017442477291,0.017556365343,0.0172833068011,0.01723945369,0.0171958379234,0.0172403940403,0.0175578049477,0.0175137946557,0.0175516197033,0.0174950797296,0.0174491466135,0.0175883021606,0.0175418970622,0.0174935016588,0.0174497327811,0.0174053419243,0.0173589878929,0.0173169589154,0.0172751449271,0.0170352816025,0.0169876753336,0.0169456370792,0.0169770715675,0.0169365818568,0.0168945181638,0.0168544456241,0.0169789352229,0.0173890586371,0.0174971185124,0.0174561067364,0.0172445267221,0.0173003879558,0.0171023716706,0.0171305549911,0.0174184293388,0.0173722354565,0.0173263378798,0.0172777020096,0.0174294930153,0.0173896762556,0.0173484105136,0.0171211265922,0.0174223766088,0.0173822240668,0.0171549409567,0.0171162783486,0.0171768260812,0.0171280514903,0.0175240655773,0.0179163164583,0.0182020415158,0.0181500394943,0.0179875764885,0.0179447751511,0.0180434697232,0.0180039506893,0.0179592783597,0.0182443429852,0.0185839338597,0.018543690273,0.0185036286143,0.0184535176537,0.0187494963209,0.0187047536937,0.0186631123717,0.0186220574016,0.0186864774455,0.0191796715949,0.0191340420666,0.0190919424999,0.0190433197566,0.0190020393321,0.0189547315839,0.0189083415218,0.0188665234813,0.0191604588687,0.0195783623156,0.0195302142908,0.0194901279039,0.0194479091358,0.0195624693811,0.0195191724926,0.0194771090353,0.0198247781018,0.0197846664209,0.0199194066752,0.0198751812288,0.0198349136446,0.0197944877957,0.0197516355962,0.0197808268251,0.0196070256801,0.019562375083,0.0193922736937,0.0193532963017,0.019309876096,0.0196345476052,0.0195942465656,0.0197298984103,0.0195616644628,0.0194283384993,0.0193099085747,0.0191948136178,0.0194974733198,0.0194581837384,0.0195667265831,0.0195288868732,0.0194901971512,0.0193770174804,0.019421308416,0.0193841398136,0.0193471175689,0.0193034087301,0.0192627622181,0.0192262309542,0.0194773040929,0.0195269224821,0.0196466076558,0.0197042788918,0.0196670977533,0.0197252461688,0.0196873290131,0.0196505887349,0.0196110333005,0.0195723921428,0.0195333764761,0.0194972348126,0.0194571213692,0.0194212742717,0.0193852100372,0.0194354279995,0.019399738966,0.0193573492504,0.0194316595971,0.019682535548,0.0196467017852,0.0196107471997,0.0196437403484,0.0197060544264,0.0197734917658,0.0196354728114,0.0200642752689,0.020028312719,0.0199893278023,0.0202744974169,0.0201711768596,0.0205127925313,0.0207920507201,0.0207543298536,0.0207176457575,0.0209515350902,0.0209080639371,0.0212181716392,0.0211809002453,0.0211438414487,0.0211066795198,0.0210682491086,0.0210292760907,0.020992685586,0.0210546241417,0.0210172069989,0.0209752664402,0.0209383083724,0.0209014123845,0.0208647994144,0.0208275177723,0.0207170095842,0.0210242049654,0.0209851371674,0.0212504938787,0.0212126457435,0.0211757214153,0.0214956163375,0.0215912660067,0.021654299861,0.0216178817383,0.0215792285764,0.0215391594744,0.0218060897739,0.021871903012,0.0219770849247,0.0219405295827,0.0219038283798,0.0217907100935,0.0217546447678,0.0217186340241,0.0219993541932,0.0219629368415,0.0219230402189,0.0218870161808,0.0218027338516,0.0220273581562,0.0219468467879,0.0220067698732,0.0219709683517,0.0220355461121,0.0219945544629,0.0219574643725,0.0219220001811,0.021885971608,0.0218506805372,0.0218154436899,0.0217804441464,0.0217017118494,0.0219609684685,0.0219252441561,0.0218888012794,0.0221759225047,0.021773213926,0.0213726280177,0.0217188902728,0.021813322897,0.02189971172,0.0223363089071,0.0226520251442,0.0225960238689,0.0222118616292,0.0217998847679,0.021456302728,0.020997399688,0.0209638205498,0.0210356630212,0.0210013871194,0.021030017506,0.0209972435347,0.0209622144766,0.0210366959042,0.0207747424882,0.0208059785443,0.0211128532443,0.02116471337,0.0208646103009,0.0209798696919,0.0210786389878,0.0207222857757,0.0207589706838,0.020726677607,0.0204018038587,0.0206924613137,0.020660182199,0.0203397898965,0.0203050907985,0.0200597488545,0.020025223584,0.0201149165771,0.0201634133163,0.0201314531421,0.0201001338547,0.0200689168088,0.019774800904,0.0196994599314,0.018945084318,0.0192145169582,0.0184517403031,0.0184183722776,0.0186080329159,0.0185740312422,0.0188534218386,0.0187821425828,0.01886768582,0.0185984416433,0.0185706953971,0.0185384418781,0.0185093203958,0.0185530396184,0.0186008615828,0.0186839576064,0.0187437306778,0.0188114617914,0.0190465824892,0.0190176027993,0.0189508197895,0.0189180122317,0.0193252424001,0.0192931206719,0.0192630714915,0.0192312814125,0.0192024066981,0.0191748419938,0.0194367120065,0.0194064353994,0.019375975769,0.0191212474276,0.0190926153272,0.0192963652801,0.0190012841337,0.0189640581239,0.0189417068278,0.0186945541496,0.0187502989009,0.0183396236783,0.0183738254914,0.0183469041271,0.0183200652691,0.0182319682673,0.0185009340746,0.0185657312528,0.0189503153179,0.0189226065817,0.0191967536413,0.0189684639694,0.0187855392723,0.0189751344807,0.0187373077723,0.0188090995907,0.0190537115911,0.0188550760955,0.018826353992,0.0187932217378,0.0190516906463,0.0191000676212,0.0190238287286,0.0189942120854,0.0188273238422,0.0188001883546,0.0190480760272,0.0190765894122,0.0190491396363,0.019093678187,0.0193287799754,0.0189886184034,0.0189782629768,0.019031643872,0.0190041850419,0.0194417583741,0.0193019258556,0.0195131033314,0.0191069043553,0.0190773833975,0.0190465079981,0.0190964127566,0.0187607654113,0.0186817395308,0.0183346374027,0.0185429163244,0.0185169602066,0.018332892272,0.0185747582532,0.0186477311544,0.0183658738759,0.0186145938927,0.0186110264829,0.0185834597447,0.0185485330824,0.0185226833276,0.0187708968734,0.0186633514809,0.0188837778571,0.0185457883752,0.0185833747044,0.018607406085,0.0185807333923,0.0186546403635,0.0186246628161,0.0188802131674,0.0189117823037,0.0191514185193,0.0193559340174,0.0193276704507,0.0197967353168,0.0198416362272,0.0194969681255,0.0195438376229,0.0195145148958,0.0192436565748,0.0189403829303,0.0186750096,0.0189005968742,0.0189405204078,0.0189131068691,0.0188866869133,0.0189643160946,0.0186619212581,0.0186277120709,0.0185962985343,0.0180016370759,0.0180824543006,0.0180575514524,0.0182874958916,0.0182614318899,0.0182363195499,0.0184510500364,0.0183643146817,0.0181925736115,0.0181640166711,0.0181301151556,0.0181586015365,0.0181244691808,0.0178123528829,0.0177883805084,0.0176804733034,0.0171336620347,0.0171848119049,0.0171597445905,0.0170522416379,0.0171344945093,0.0171547699036,0.0170621489779,0.0171481351546,0.0173747279715,0.0173511298284,0.0171938357036,0.0174289060259,0.0176877975669,0.0176579902983,0.0176334766019,0.0176023311055,0.0173403353639,0.017311901807,0.0171692206574,0.0172560510616,0.0172325584215,0.0172055749237,0.0170831105554,0.0173080226023,0.0172835905591,0.0174696973654,0.0172393705197,0.0172160316516,0.0171889255663,0.0171564347931,0.0171768072264,0.0171540610031,0.0173433119757,0.0173676070138,0.0175747981051,0.0178138661353,0.0180047824001,0.018032663514,0.0182437276523,0.0182186480993,0.018191565576,0.0176148971884,0.017590783898,0.0173553061257,0.01686650879,0.0169733088603,0.0169498459902,0.0166582971643,0.0165585170116,0.0167795650461,0.0167510956042,0.016922923366,0.0170932775354,0.0170689629146,0.0173100468876,0.0173941680904,0.0174204743464,0.0175967088959,0.0175734078964,0.017384029428,0.0173603791022,0.0173370198374,0.0176552747631,0.0177415953253,0.0177128598578,0.0179188679933,0.0176881000218,0.017596091419,0.0175723040824,0.0172821817119,0.0170058360064,0.0169835888197,0.0172554094426,0.0172273956898,0.0170969385855,0.0166274895923,0.0168405352821,0.0170145889808,0.0172152804476,0.0174978913263,0.0174729498223,0.0172387835927,0.0173519608493,0.0173264199384,0.0176003546887,0.0177911468407,0.0177687050076,0.0178555952893,0.0178316658601,0.0177873116684,0.0176229533473,0.0173682170803,0.0172699537353,0.0172470366325,0.0172246325506,0.0173897573801,0.0174808102895,0.0174522262995,0.0177492034227,0.0176450969848,0.0171774424728,0.0171558593917,0.0170591805056,0.0169492342391,0.0169232218247,0.0172057115971,0.0170985160524,0.0170711215603,0.0170404908429,0.0170191142676,0.0169930368797,0.0168965435319,0.0167991430215,0.0169757347227,0.0169502974103,0.0169193937704,0.0171914046656,0.0174757450228,0.0175624757105,0.0177590529141,0.0173405758038,0.0172389642806,0.0172177605686,0.017195273582,0.0171697086214,0.0172574662617,0.0173474644842,0.0175120786937,0.0174175848832,0.0173959292385,0.0173643886894,0.0171208801381,0.017023482985,0.0171699342171,0.0171479957514,0.017424707603,0.0173932289009,0.0173033290037
cum_cal_loss	0.0,0.0138888888889,0.03125,0.005,0.0633366213896,0.0725161591545,0.0817875027219,0.0819150235901,0.0899195762817,0.0895989584045,0.0378509811691,0.0230778017079,0.109076841968,0.106965042628,0.112863360449,0.11347362736,0.112161292161,0.103750135729,0.0999530882878,0.0978689133208,0.0918178154186,0.0951240547752,0.101203828924,0.0393078827008,0.0240497598021,0.0241755215027,0.0307540906295,0.0345675929459,0.034074569874,0.0407752090144,0.0430814070432,0.045041842498,0.0442825139723,0.0420851325902,0.0407796985723,0.0356320322114,0.038690660051,0.0398176984696,0.0370404792014,0.0370475068517,0.0302038339622,0.0295999539365,0.0306706157794,0.0293360119025,0.0282006065877,0.024082729858,0.0212511182231,0.0211833400115,0.0204171748078,0.018580299444,0.0194703210218,0.0195770133841,0.0207591331215,0.020240551899,0.0220150222315,0.0241987956875,0.0218193968416,0.0210419796998,0.018801531019,0.0184661375898,0.0182162174007,0.0185462256377,0.0176393782774,0.0171445654795,0.0167558778576,0.0178971090092,0.0187326223988,0.0181172047715,0.0167537856931,0.0162713028516,0.0158750838092,0.0160180331752,0.0181241363836,0.0196620534094,0.019302842922,0.0189984048846,0.0175622000612,0.0173212466642,0.016815672006,0.0166181840556,0.0166258221052,0.0184953568526,0.0174253856422,0.017253615106,0.0179399472865,0.0179433209644,0.0171951223208,0.0174914159391,0.018011508094,0.0174689720615,0.0170794233575,0.0175828220302,0.0168848289064,0.0163250977285,0.0160005175192,0.0157160849186,0.0154663007029,0.0152734948782,0.0150574077756,0.0155984328354,0.0159426069,0.0156531288926,0.0153952645176,0.0155800445524,0.0160268287791,0.0157953420447,0.0151112312517,0.0159124045016,0.0157075357018,0.0155236318443,0.0153582933798,0.0149714223447,0.0148268330142,0.0146372734551,0.0146091147075,0.014722549042,0.014351376551,0.0133252802866,0.0133838367387,0.0126897398593,0.0125825020794,0.0124870770521,0.0136457208547,0.0135528911759,0.0132736437193,0.0147341504388,0.0148084492781,0.0147178082243,0.0146113989667,0.0144987574636,0.0139203009046,0.0138451783549,0.0138512543525,0.0133910005798,0.0133270124295,0.0131302620955,0.0129770786663,0.0125470640121,0.01253668592,0.0124502165758,0.0128734170486,0.0127929128493,0.0127197931311,0.0140073373966,0.0139425045724,0.0138351452559,0.012898010286,0.012745199946,0.0127296155194,0.0126394807124,0.0124982282779,0.012484157848,0.012403535672,0.012484011562,0.0124101494963,0.0129083232196,0.014150214498,0.0137149144253,0.0134948107115,0.0126050300984,0.0126786546509,0.0126117529774,0.0127856233584,0.011246166584,0.0111931050815,0.00930083258652,0.00903529501767,0.00899956892061,0.00892570778203,0.00887066841164,0.010751128312,0.00932938081253,0.00951436749427,0.0103741620336,0.0103175442853,0.0102658563995,0.0100053999761,0.00998527461468,0.00991716146904,0.00869887958437,0.00946149868284,0.0105769688197,0.0105119507108,0.0112885243303,0.0114471258946,0.0113830444754,0.0115218700632,0.0123233494774,0.012259858956,0.0122007048105,0.0121455763126,0.0120941856095,0.0123905243278,0.0121309345101,0.0119510721914,0.0119045316572,0.011861155164,0.012740098183,0.0128085271691,0.0127104803807,0.0124165153102,0.0135396781946,0.0138884024609,0.0138238308393,0.0137628686567,0.014161748673,0.0141179909462,0.0141587270203,0.0139817174601,0.0143819701627,0.0142892203384,0.0142012812034,0.0142786528544,0.0140852746103,0.0137253061744,0.0136450851819,0.0144275490653,0.0143484453827,0.0146706996667,0.0145944887305,0.0145220037765,0.0144530342578,0.0143873821287,0.014252932227,0.014191242222,0.0141324883896,0.0140765064345,0.0139919195158,0.013939127069,0.0138887909059,0.0138407742682,0.0128312649277,0.0125461690671,0.0117988004714,0.0117547463052,0.0117180707681,0.0116833574304,0.0116504946567,0.011619377127,0.0115899054618,0.0109789858989,0.0104658960488,0.0104426033149,0.010420726545,0.0104001833716,0.0103808960401,0.0103627911439,0.0100936361772,0.0100777407561,0.0100628806517,0.0100489944429,0.0100360241296,0.0100259289985,0.0100139032839,0.0100026833118,0.010028551423,0.00981322584818,0.00964052095764,0.00963151032058,0.00933202769989,0.009324837211,0.0091924577739,0.00918641186897,0.00918095946057,0.00878857260911,0.00868879816891,0.00868570075411,0.00861571792716,0.00829054759344,0.00828937360647,0.00828865691282,0.00824522446122,0.00824508755975,0.00822358180956,0.00822391367901,0.00822461107406,0.00822564822247,0.00822700080166,0.00822864585907,0.00823056173692,0.0082327280011,0.00829835803214,0.00830052480362,0.00829851551067,0.0083540246723,0.00835620969998,0.00835859138,0.00836115368949,0.0083638815167,0.00836676061097,0.0083804500023,0.00838341197174,0.00841212287416,0.00848181896255,0.00848456538895,0.00848742650265,0.008490391144,0.00849344879458,0.00849658954192,0.00849980404606,0.00850308350801,0.00850641963984,0.00850980463646,0.00851323114892,0.00851669225915,0.0085201814561,0.00861359313953,0.00861680141274,0.00862002771929,0.00862326663837,0.00838439625054,0.00838836991868,0.00839234182481,0.00819360620278,0.00844415400301,0.00844793755221,0.00845171188044,0.00845547307672,0.00849313341568,0.00849675309542,0.00850035333608,0.00850393090808,0.00850748278273,0.00861339183724,0.00861659045029,0.00861975988066,0.00862289762683,0.00873547765377,0.00873824212482,0.00874097246691,0.00878597902273,0.00878853450831,0.00892094588012,0.00876222231475,0.00876480190691,0.00876734235859,0.00876984199332,0.00877229924586,0.00864173652594,0.00864451399649,0.00878621758777,0.00893190296675,0.00893380837028,0.00893567029365,0.00893748754183,0.00909859646193,0.00909991421673,0.00910118780011,0.00910241623177,0.0097195257189,0.00977043145353,0.00982659739931,0.00971929320854,0.00988290663514,0.0100492117843,0.0100478020616,0.0101117156633,0.0101101050019,0.0101784028261,0.0102520051291,0.01042738194,0.0104249041328,0.0104223982159,0.0104198633746,0.0104172988461,0.0105912431627,0.0106661104881,0.0106628744489,0.0107433277006,0.0107398620547,0.010922628233,0.0109186686705,0.0109146839329,0.0109953848245,0.0115587476287,0.0117411165935,0.011735012512,0.0116371325202,0.0116312790375,0.0116254082538,0.0116195196138,0.0118023409341,0.0117959860301,0.0117896145624,0.0117832260495,0.011776820037,0.0117703960957,0.0117639538207,0.01175749283,0.0117510127633,0.0117445132807,0.0117379940618,0.0118175140196,0.0117487189598,0.0117421854853,0.0116819339232,0.0118627214694,0.0118559057225,0.0118490708317,0.0118422165366,0.011837692256,0.0117935962916,0.0117891002889,0.0117845163958,0.0117798461297,0.0117750909693,0.0117450115707,0.011740256096,0.011722092519,0.0117173093031,0.0117124451428,0.0117075013706,0.011702479286,0.0116973801566,0.0116922052192,0.0116869556805,0.0118627019402,0.0118512160488,0.0118455366722,0.0118397870055,0.0118402920331,0.0118344854228,0.0118286108017,0.0118226692171,0.0118248063542,0.0118397468557,0.0119545440357,0.0119482777552,0.0119419481477,0.0119630810379,0.0119805506479,0.011974100521,0.0120049024217,0.0119983369338,0.0119917118324,0.0120284681493,0.0120217173377,0.0120149090786,0.0120080442073,0.01200112354,0.0119941478745,0.0119871179906,0.0119800346506,0.0120951653323,0.0120877929696,0.0120803697706,0.012118533738,0.0121109936879,0.0121034045907,0.0120957671159,0.0121389901594,0.0121729178185,0.0122213780636,0.0122134727904,0.0123295793825,0.0123792111096,0.0124980819103,0.0125484185263,0.0126800678566,0.012671212426,0.0126623160762,0.012653379376,0.012707425653,0.0126983544746,0.0126892445263,0.0128135092281,0.0128555366619,0.0128460801483,0.012971505016,0.0129617716955,0.0130150245177,0.0130051666347,0.0130482326864,0.013091104758,0.0131336680089,0.0131235738143,0.0132482314202,0.0132378711871,0.0132984676847,0.0132879745692,0.0132774515201,0.0133200851065,0.013459821073,0.0134489433771,0.0134380379983,0.0134271053263,0.0135668958705,0.0135556786256,0.0135444359255,0.01353316813,0.0135903142973,0.0137916139261,0.0137798543369,0.0137680722929,0.0137562681206,0.0137444421397,0.0137325946638,0.0137207260008,0.0137088364525,0.0137497410482,0.013789952339,0.0137779307318,0.0137658893383,0.0137538284403,0.0138148149069,0.013802640367,0.0137904472712,0.013830303748,0.0138180392988,0.013878590315,0.0138662157794,0.0138538240888,0.0138414154896,0.0138289902244,0.0138871374712,0.0140096061955,0.0139968701122,0.0139841190081,0.0139713531068,0.0139585726284,0.0140925752864,0.0140795534668,0.0141384469572,0.0142622603957,0.0143859071124,0.0145092021479,0.0146319799544,0.0147734960558,0.0147593228275,0.0148154141619,0.0148011550301,0.0147868876512,0.0149097321735,0.0149645701697,0.0149500220795,0.014935467106,0.0149209054092,0.0149063371469,0.0148917624744,0.0149295832005,0.0149830177456,0.0150384987935,0.0150909394057,0.0150761051433,0.0151270228013,0.0151121187305,0.0150972098908,0.0150822964221,0.0150673784622,0.0150524561474,0.0150375296121,0.0150225989894,0.0150076644108,0.0149927260063,0.0150416319306,0.0150266300334,0.0150116247828,0.0150589748666,0.0150964699831,0.0150813656502,0.0150662585575,0.0151121720747,0.0151566406325,0.0151996729199,0.0153145487834,0.0156756796,0.0156596478081,0.0156436166967,0.0156558389112,0.0157683989195,0.0157800733887,0.0157914113653,0.0157752380034,0.0157590660042,0.0158123221289,0.0157960885171,0.0158070043124,0.0157907814754,0.0157745604621,0.0157583413647,0.0157421242748,0.0157259092834,0.0157096964808,0.0157494072265,0.0157331573388,0.0157169099468,0.0157006651385,0.0156844230017,0.0156681836235,0.0156519470907,0.0157599717883,0.0157703807479,0.0157540050537,0.0158844872481,0.0158679270408,0.0158513710063,0.0158612475185,0.0159114009444,0.0159488235149,0.015932193633,0.0159155683169,0.0158989476442,0.0159083530587,0.0159442560262,0.0159929261466,0.0159762387863,0.0159595564321,0.0160648293695,0.0160480094312,0.016031195101,0.0160399709433,0.0160231751678,0.0160063850967,0.0159896008034,0.016092815383,0.0161011264949,0.0162029372293,0.0162365729353,0.016219509456,0.0162317027169,0.0162146537096,0.0161976115246,0.0161805762307,0.0161635478965,0.0161465265907,0.0161295123821,0.0161125053395,0.0162116061934,0.0162194662646,0.0162023528098,0.0161852469893,0.0161928117343,0.0157992185037,0.0155834904332,0.015896411513,0.0159424122145,0.01598733434,0.0161370892413,0.0162616611055,0.0161374431182,0.0157727419171,0.0152078771788,0.0147185554012,0.0143227280084,0.0143088030928,0.0143546463405,0.0143406709637,0.0140771308548,0.0140643075663,0.0140514817446,0.0140966590958,0.0136782769894,0.0134397231589,0.0137079334045,0.0137415948858,0.0133496328203,0.0133949815112,0.0134394557677,0.0130996925331,0.0128854431692,0.0128752148799,0.0125655495594,0.012818508986,0.0128083986504,0.0125461690098,0.0125364635944,0.0121729204552,0.0121637657707,0.0122075726146,0.0122383399047,0.0122291028617,0.0122198658915,0.0122106288123,0.011926632959,0.0120210696571,0.011830718531,0.0119527946326,0.0117753269101,0.0117667863468,0.0113845564865,0.0113765773465,0.0116129077312,0.0117052477631,0.0117475450827,0.0114884712494,0.0114803733176,0.0114722713654,0.01146416526,0.0112768594256,0.0111077991325,0.0111487756224,0.0109975994207,0.0108636286172,0.0109787087998,0.0109705905162,0.0110624416216,0.0110542443187,0.0111940789418,0.0111857348446,0.0111774286344,0.0111691593514,0.0111609260607,0.0110965889802,0.0111090083094,0.0111009053776,0.0110928362785,0.0107685680627,0.0107609934686,0.010404212277,0.0101710709305,0.0101643639483,0.00979027160292,0.00956168284266,0.00960162267409,0.00929094103851,0.0093074454666,0.00930198736785,0.00929655256034,0.00938171604452,0.00948883670058,0.00936956282734,0.00950324305401,0.00949713351897,0.00951148468173,0.00923437104494,0.00899095260315,0.00867683767159,0.00847069899982,0.00836770495678,0.00838333682451,0.00819781711365,0.00819299907888,0.00818822366613,0.00828945034709,0.00830707540307,0.00839136140104,0.00838637525505,0.00817688255691,0.00817222289853,0.00827331447665,0.00829060632403,0.00828584100368,0.00832167359275,0.00842157959315,0.00826722295326,0.00809838788729,0.00811547632655,0.00811100462041,0.00824093287187,0.00806034194223,0.00775868895691,0.00748821941525,0.00748462143949,0.0074810565727,0.00749862011392,0.00724769570199,0.00732345677161,0.00708658511942,0.00685072263733,0.00684802933038,0.00668532570983,0.0067696668944,0.00668025397984,0.00653854453676,0.00655398670364,0.00647464209083,0.00647192756478,0.00646925190411,0.00646661407742,0.00624658079569,0.00631491001351,0.00639560122417,0.006193386925,0.00621626868164,0.00623448369926,0.00623219708516,0.00615446737558,0.00615171546975,0.00595422718018,0.00597255625231,0.00598868381812,0.00606185840141,0.00605927895392,0.00618516092888,0.0062202162527,0.00599954173727,0.00603514159642,0.006032649151,0.00589964638675,0.00569999692577,0.00551866232305,0.0055338884308,0.00557015614119,0.00556829545104,0.0055664747335,0.00549929553191,0.00532533745717,0.00532323086883,0.00532117326857,0.00519554214826,0.0051387519449,0.00513628628775,0.00515140681392,0.00514898372615,0.00514661748291,0.00521647554788,0.00527746628625,0.00512818851666,0.00512590876372,0.00512368311896,0.00514659664169,0.0051443987469,0.00497829579645,0.00497635334967,0.00503406048902,0.00491867003063,0.00495322757591,0.00495136989732,0.00481058794299,0.00475997954485,0.00478357499961,0.00484152331948,0.0048010178826,0.00481570461826,0.00481267196283,0.00467402229586,0.00450522474161,0.00452019171655,0.00451758696565,0.00451504930829,0.00451257741045,0.00436704931945,0.00436481694547,0.00424203172182,0.00420848410654,0.00420576435591,0.00420311659257,0.00409445050969,0.0039516935024,0.00394941749782,0.00400819781489,0.00390440969855,0.00390225989298,0.00390017687359,0.00389815935369,0.00392630894781,0.00392432516929,0.00398367497467,0.0040123128072,0.00407235723932,0.0039307075135,0.00394477354213,0.00397396176512,0.00398795431081,0.00398597564821,0.00398405840632,0.00388535337975,0.00388361196887,0.00373356228452,0.00364324968106,0.00377556405869,0.00377401080155,0.0036514257662,0.00369816397915,0.00371114643906,0.00370972702211,0.00376447839722,0.00377741525345,0.0037759777596,0.00365020398979,0.00361802184696,0.00364753483922,0.00369913833009,0.00369718781773,0.00358377928852,0.00358202119924,0.00358032418142,0.00368319770476,0.00365743544642,0.00365503344784,0.0036679712896,0.00352655967436,0.00357320964537,0.00357097504553,0.00345564707359,0.00334962133765,0.00334770439776,0.00324474234195,0.00324300646808,0.00314567927275,0.00306244729993,0.00307527466408,0.00311945239614,0.00313227712757,0.00303579993369,0.0030343665697,0.00295084679256,0.00308674337867,0.003085316726,0.00300591232526,0.00304079484134,0.00303947997375,0.00301808450645,0.00301619327413,0.00319805325652,0.00307330031065,0.00300211017262,0.0030315397775,0.00302970608948,0.00302793728061,0.00306235116165,0.00304657489142,0.00304418012394,0.00297081224076,0.00299990409135,0.00292340043104,0.00292121429,0.00295134840583,0.00281474077791,0.0028127428375,0.00274124034096,0.00276983283876,0.00276795278638,0.00276613922557,0.00276439105343,0.00276270718589,0.00264409823178,0.00267366844086,0.00270799225804,0.00270643487455,0.00270493935063,0.00280556998365,0.00273273033698,0.00271877069516,0.00273084457029,0.00266152110476,0.00258687884076,0.00258494090994,0.0025830698963,0.00248346554809,0.00247536327467,0.00247396100776,0.00250598774385,0.00244238694352,0.00243940138645,0.00243649551623,0.00237150986233,0.00239916977655,0.00241070204847,0.00240791028525,0.00249614626315,0.00249334275806,0.00238336372988
cum_cal_loss_batch	0.0,0.0138888888889,0.154761904762,0.0729166666667,0.0648148148149,0.141532050055,0.12866550005,0.117943375046,0.108870807734,0.101094321471,0.0999100285884,0.100672614331,0.0971825795316,0.0913013749242,0.116864018715,0.180345001193,0.186417498714,0.192722803222,0.185103304939,0.178047975071,0.173521692264,0.163653935899,0.158332553721,0.15409937335,0.146198997113,0.141044864248,0.148975191419,0.142564462157,0.142358341605,0.149713225079,0.144330592554,0.12763765789,0.12531107986,0.123457195604,0.118854488439,0.11188535588,0.0974000875702,0.0965910539911,0.0929784313302,0.0861515983651,0.0826319283723,0.0800348412017,0.081949668899,0.0802971211785,0.0798233355847,0.07788234818,0.077394832432,0.0777993979315,0.0755953120668,0.0793483162542,0.0783709196745,0.0752615124657,0.0748953364795,0.0733002760976,0.0734736286729,0.0682100040207,0.0657801346384,0.0430161072987,0.0434299782921,0.0417097622629,0.0403337916187,0.0425355065124,0.0411261198882,0.0398602567434,0.0389145327341,0.0432435208363,0.0461346985153,0.0453104304188,0.0380950755466,0.0375209239718,0.035623385221,0.0358051808693,0.0353845199257,0.0333893127702,0.0330767422293,0.0328442292493,0.0328782977243,0.0326968936815,0.034881862595,0.0335178609045,0.0334498922881,0.0360174405328,0.0319096230865,0.0307917428862,0.0303578220501,0.0325469171224,0.0325717236873,0.032592358641,0.035155382432,0.0325782988886,0.0310964951285,0.0301439651629,0.0288007966235,0.0292895995307,0.0291845703854,0.0279114314781,0.027845819606,0.0268153075681,0.0267645606068,0.0265744203286,0.0287740536436,0.0274829568601,0.0274490539459,0.0287575254518,0.0291585856691,0.029119723305,0.0295829440043,0.0303897577555,0.0303515194847,0.030343140949,0.0303803712452,0.0293713830828,0.0283211390894,0.0289698249067,0.028227414447,0.0290554405059,0.027839445519,0.026280036264,0.025765392413,0.0248420119473,0.0239628856363,0.0239507239126,0.0245069805203,0.0237355020717,0.0238300542705,0.0245577926195,0.024071210238,0.0233916558557,0.0221513569914,0.0222248132739,0.0210813091339,0.0211170609243,0.0203947873649,0.020018983948,0.0194645572535,0.0185919259185,0.0197792759391,0.0195171849902,0.0193590808306,0.0187588080072,0.0189022073992,0.0183531422938,0.0178589291754,0.0181220034472,0.0191543907297,0.0191736573398,0.0191961302573,0.0184701666426,0.0185267991005,0.0179999554695,0.0177261630554,0.0176698978657,0.017203191529,0.0165584664039,0.0165644830929,0.0169367424693,0.0170661228651,0.0167364684953,0.0171634247154,0.0169914735424,0.016545017024,0.0165147607136,0.0158521540929,0.0162796733834,0.0162620382073,0.0159356835911,0.016434302148,0.016383879863,0.0161740101307,0.0160953036445,0.0167211646322,0.0160655316607,0.0160496727528,0.0159907113239,0.0159378597688,0.0158938080439,0.015733397418,0.015527782748,0.0154624073692,0.0153581043398,0.01526862299,0.0152730790027,0.0151971281039,0.0151352506161,0.0145089638622,0.0144591240673,0.0143327287747,0.0142649203438,0.014207345287,0.0141609259905,0.0141182871425,0.0140855460542,0.0136163367928,0.0136002511623,0.0139230133525,0.0139046933197,0.0138984691773,0.0144428230185,0.0141948002636,0.0140343528938,0.013892342972,0.013915719966,0.014332664316,0.0142784780787,0.0142312006735,0.0137212265789,0.0136108833489,0.0135824746841,0.0134342760584,0.0139795159142,0.0138958025394,0.0138187893544,0.0138333060945,0.0137660004584,0.0136312778007,0.0135729080615,0.0140661373153,0.0140139732355,0.0135902934555,0.0135461233435,0.0135061015562,0.0134742428246,0.0134440034529,0.0134259998265,0.013405780043,0.013387995435,0.0133741675056,0.0129035843854,0.0128948079315,0.0128919572233,0.012617331435,0.0128978431408,0.0128323244009,0.0128185609978,0.0124543852888,0.0124524954549,0.0124555507803,0.0122118897142,0.0119894203994,0.0119956347196,0.0120281651667,0.0120936292231,0.0121011823039,0.0119067642983,0.0117195104396,0.011553260028,0.0114051944553,0.0111155004309,0.0109818747661,0.0109956588183,0.0108689095652,0.0107582592613,0.0108067010517,0.0107057735927,0.0106083544559,0.0106360681748,0.01068891442,0.0104713745402,0.0103876000048,0.0106910567471,0.0106141903019,0.0104599416713,0.0103917044899,0.0103292221298,0.0101962165417,0.0102532673802,0.0101941137236,0.0102430659772,0.0101586180816,0.0101082002729,0.0100621485282,0.0100154075766,0.00997389501179,0.00994959885445,0.0099119373718,0.00987802049626,0.00984771446564,0.00982188676177,0.00979725317679,0.00977638829328,0.00975699024343,0.0100865864073,0.0100678356409,0.0101135801046,0.0101530168936,0.010135744183,0.0101228546978,0.0101091190462,0.0100967714664,0.0100888851358,0.0100842262026,0.0100745482841,0.0101353140855,0.0102314913282,0.0102238578575,0.010215797097,0.0102099182254,0.0102045845263,0.0102024583994,0.0101984005443,0.0101945007067,0.0101919382495,0.0101903478288,0.0101890241393,0.0101885984954,0.0101873299222,0.0102199972746,0.0102200193842,0.0102231394609,0.0102226553641,0.0102380896751,0.0102389926915,0.010243468891,0.010280356118,0.0105903611633,0.0105895768555,0.0105935935877,0.0105939884416,0.010652765806,0.0106521900817,0.0106548124936,0.0106649669092,0.0106661993342,0.0106876558998,0.0106901864074,0.0106949102674,0.0106997151128,0.0108089033897,0.010809020701,0.0108090114644,0.0108694551508,0.0108703984501,0.0109000630131,0.0109469495181,0.0109464511956,0.0109567606412,0.0109608694169,0.0109602452651,0.0110244776472,0.0110248837481,0.011053510413,0.0111832992758,0.0111833845216,0.011183508944,0.0111820620244,0.0112064985557,0.0112139933717,0.0112170801667,0.0112152750709,0.0113828964672,0.0114214111921,0.0114780779764,0.0115458944836,0.011556539385,0.0117082547902,0.01170494316,0.0117444062396,0.0117451536154,0.0117884539354,0.0118436204881,0.0118580081164,0.0118597759103,0.0118603871696,0.0118659428397,0.0118617028227,0.0119592584923,0.0120218037175,0.0120163860342,0.0120482871869,0.0120470502447,0.0120558801271,0.0120498730285,0.0120528115128,0.0121063177934,0.0122908819918,0.0122985639079,0.0122961219347,0.0123426951589,0.0123361225474,0.0123301341901,0.0123285756615,0.0123341619246,0.0120716729597,0.0120688638105,0.0120627965905,0.0118550841474,0.0118510613535,0.0116816968827,0.01167832006,0.0115356543664,0.0114170884599,0.0113138751729,0.011340061242,0.0114232265964,0.0114234167747,0.0114523656682,0.0115523190777,0.0114650949816,0.0113884316808,0.0113200367597,0.0112585409201,0.0113176244813,0.0112621992019,0.011264133623,0.0112143854392,0.0111695507494,0.0112071859305,0.0111657182127,0.0111878632279,0.0111497994801,0.01111478803,0.0110820113771,0.0110514271421,0.0110227133327,0.0109956947994,0.0109701719491,0.0109746143968,0.0110436987565,0.0110455964026,0.0110213306593,0.0110707179207,0.011047610256,0.0110259883623,0.0110048027903,0.0110717829152,0.0111211137926,0.0111294071566,0.0111088412886,0.0110889886491,0.0111207075104,0.0111852906754,0.0111659113189,0.0111908543973,0.0111886176955,0.0111701441554,0.0112274261442,0.0112094938851,0.0111924802742,0.0111752135572,0.0111585099833,0.0111426365498,0.0111263105387,0.0111102822673,0.0111150122144,0.011100771638,0.0110855957543,0.011103859217,0.0110885682458,0.011073922947,0.0110590455238,0.0111054618056,0.01118614853,0.011223925319,0.0112088849525,0.0112101877185,0.0112370008275,0.0112375722033,0.0112508837429,0.0113368945986,0.0113233224102,0.0113099557658,0.0112977329583,0.0113497605101,0.0113349742741,0.0113207762716,0.0113278750872,0.0113868055732,0.0113723104734,0.0113815670875,0.0113669243827,0.0113908243773,0.0113796087901,0.011461332975,0.011544434162,0.0115977571147,0.0115868827413,0.011584283646,0.0115705149357,0.0115966310228,0.0115818468795,0.0115689390447,0.0116217711648,0.0117354669138,0.0117205471885,0.0117056885893,0.0116946947253,0.0117874207771,0.0117741641479,0.0117599271327,0.0117456057123,0.0117677568846,0.0119224380653,0.0119093515389,0.0118950766663,0.0118835728967,0.0118692615371,0.01185755666,0.0118456442757,0.0118319437685,0.0118836902524,0.0119561136137,0.0119445928685,0.0119297641139,0.0119159026511,0.0119438677391,0.0119304595767,0.0119166444869,0.0119790605675,0.0119641856392,0.0120023086749,0.0119891432623,0.0119743820141,0.0119597846966,0.0119463563686,0.0119529874853,0.0119521492508,0.0119398655663,0.0119302737788,0.0119157333846,0.0119033786621,0.0120008238615,0.0119866971321,0.0120227226468,0.0120235061054,0.0120150900089,0.0120054735059,0.0119960160349,0.0120822430193,0.0120678758648,0.0120890304862,0.0120739954552,0.0120594338772,0.0120501881332,0.0120595758633,0.0120445225983,0.0120294908178,0.0120179267417,0.0120048611047,0.0119898833423,0.0120306782275,0.0120409244299,0.012064300775,0.012076599817,0.0120615468358,0.0120732572084,0.012058589055,0.012043460828,0.0120297960296,0.0120157746884,0.0120020503164,0.0119870011551,0.0119740805404,0.0119590703019,0.0119442526913,0.011952532692,0.0119375839378,0.0119264440908,0.0119418692588,0.011981659187,0.0119666450449,0.0119517789573,0.0119542183271,0.0119647019804,0.0119762814596,0.0119766383438,0.0121082036301,0.0120929923069,0.0120794364133,0.0121248689144,0.0121154833729,0.0121729881315,0.0122170143262,0.0122020901198,0.0121867441775,0.0122218827132,0.0122101881936,0.0122606013909,0.0122452084587,0.0122298010207,0.0122145356023,0.0122000198045,0.0121859023327,0.0121706266543,0.0121791363358,0.0121643369106,0.0121522947637,0.0121374535936,0.0121226747502,0.0121078397332,0.0120934662055,0.0120859930916,0.012135756778,0.0121223449351,0.0121825711295,0.0121682541804,0.0121535208236,0.0122061109771,0.0122199244481,0.0122278174513,0.0122124671083,0.0121984580205,0.0121854409268,0.0122263708749,0.0122345490389,0.0122503324729,0.0122349541569,0.01221974711,0.0122131745448,0.0121978520853,0.0121825923844,0.0122260375544,0.0122108198055,0.0121977754116,0.0121825332041,0.0121717254628,0.0121982402892,0.0121871436915,0.0121930516762,0.0121777838235,0.0121846318506,0.0121726717996,0.0121582976116,0.0121430877602,0.0121282893669,0.0121131680706,0.0120981085795,0.01208300842,0.0120723226186,0.0121108459977,0.0120961160844,0.0120819099541,0.0121262577815,0.0118510515709,0.0115778653285,0.0116674389936,0.0116809380453,0.0116918943984,0.0118152791574,0.0119026290119,0.0116871057197,0.0114402307075,0.0111566217354,0.0109104526628,0.0106233285766,0.0106114797823,0.0106219227372,0.0106105417789,0.0104263061675,0.0104146937723,0.0104042767474,0.0104158666655,0.0101686838608,0.0100071361251,0.0101259099216,0.0101342482828,0.00991985272791,0.00994442176617,0.00996332758823,0.00973925367118,0.00959796829036,0.0095879838823,0.00937764397569,0.00950006544061,0.00949043113197,0.00927672086662,0.00926842330163,0.00906473222936,0.00905686908953,0.00907736473102,0.00908573693495,0.00907692140807,0.00906794063386,0.00905897527857,0.00877830060985,0.00877386082681,0.00852604662864,0.00859118941842,0.00834881119005,0.00834297939952,0.00822237493857,0.00821664257395,0.00831962242914,0.00831458965103,0.0083374377322,0.00811039731167,0.00810282386847,0.00809687668609,0.00808984968417,0.00798023285874,0.00788626100932,0.00791535450631,0.00783483656426,0.00776869953328,0.0078206946816,0.00781230216378,0.00780527015666,0.00779748145088,0.00791560921494,0.00790760201354,0.0078994057771,0.00789149135416,0.00788327408747,0.00772970437895,0.00777560521108,0.00776772891704,0.00775993490643,0.007556262524,0.00754861987247,0.0074919260447,0.00732958316253,0.0073228351286,0.00722193759236,0.00701182183249,0.00703205632709,0.00684639797987,0.00685697045386,0.00684987314373,0.00684281924199,0.00684900546016,0.00691408727653,0.00686823228527,0.00697981005141,0.00697210321753,0.00702075850674,0.00687262873258,0.00669510931519,0.00649808853264,0.00632566875429,0.00629234242048,0.00633864763197,0.00614529164507,0.00613829271191,0.00613160167726,0.00618858500347,0.0062028472527,0.00634327424697,0.00741439775116,0.00726697960811,0.00738551471075,0.00742203378638,0.00741265998741,0.00750835479753,0.00750024943344,0.00763579462913,0.00747106451883,0.00691896716599,0.00695202726953,0.00725333726219,0.00726687319496,0.00706774775153,0.00693113422674,0.00682738682535,0.00692772051804,0.00728094512545,0.00746730741247,0.00730151485923,0.00734137830627,0.00719644427786,0.00705070521696,0.00710511570296,0.00696313529206,0.00739381644295,0.00728711969058,0.00718840126532,0.00719938663119,0.00707464289835,0.00715107398199,0.00718077078051,0.00721070996198,0.00712160976269,0.00802782378421,0.00890771629578,0.00859532752232,0.0085859069724,0.00865787223357,0.00873826463239,0.00857319853366,0.00857406398984,0.00836001523394,0.00839308645861,0.00846999556314,0.00848619110013,0.00857505434912,0.0087769880749,0.00881259994406,0.00786115176257,0.00795791845467,0.0087748863828,0.0086703475282,0.00848462047465,0.00832654599688,0.00840602262066,0.00844385997312,0.00862612087171,0.00863456231145,0.00847409355954,0.00835359778691,0.00844437137127,0.00921811146733,0.00913242498688,0.00897705010908,0.00920764181554,0.00922226666522,0.00923003415011,0.00931512076198,0.00934166284881,0.0101609674047,0.00995181743258,0.0100680971183,0.01019275749,0.0103976894344,0.0104344153326,0.0102834561222,0.0102827286137,0.0102871136836,0.0095750465781,0.00981402812715,0.00985255991397,0.00979918332301,0.00977256739785,0.00979717702198,0.010534518384,0.0103939420913,0.0104998948139,0.0106202763442,0.0105108522033,0.010292218823,0.0110647415018,0.0110995678837,0.0111016457048,0.0112173903758,0.0105147818703,0.0105378914126,0.0104061354538,0.010255016498,0.0103256017999,0.0110578484657,0.010906161964,0.0107153953998,0.0108062183695,0.0108118835503,0.0107110674681,0.0107442170063,0.0109391380244,0.0110204080288,0.0111158874913,0.0111333921295,0.0112450478552,0.0112562940547,0.0112834562185,0.0112652016765,0.0113703260514,0.0113961287669,0.0114820756018,0.0116845028088,0.0116906448654,0.0115121661863,0.0117091149875,0.0115683396259,0.0113936096001,0.0114861194214,0.0115221420152,0.0113748381234,0.0115537806254,0.0115507576853,0.0122379581822,0.0124976851056,0.0126255088569,0.0127499445858,0.0126424640654,0.0124590508593,0.0126810794474,0.0127019656082,0.0127351093813,0.0125503755843,0.0125830630066,0.013256875231,0.0132947892033,0.0131136455527,0.013151696837,0.0131721806302,0.0130586484875,0.0133555629235,0.0136806190876,0.0135445077348,0.0133722780424,0.0134541533562,0.0133504734435,0.0133661233971,0.0131433022347,0.0130519408243,0.0130556529258,0.0131979353294,0.0139037878879,0.0138922696344,0.0139107310866,0.0137838155702,0.0139168114129,0.0142324651608,0.0140088084983,0.0146969085697,0.0147667140177,0.0146850514039,0.014695393987,0.0154202100566,0.0153469366052,0.0151639769666,0.0153152970193,0.0160292872005,0.0162172092958,0.0169631144237,0.0168396759259,0.0168334497889,0.0160912094053,0.0162287223352,0.0160730336529,0.0160797496547,0.0160811062309,0.0159141701099,0.0159122182886,0.0157471142834,0.0157540047172,0.0160254409476,0.0161682933052,0.0161740408418,0.0161774079348,0.0155311609778,0.0162166978102,0.0169339756876,0.0169425698138,0.0172452523041,0.0173228520049,0.0171799957773,0.017066905592,0.017232728974,0.0170741023031,0.0169368966315,0.016943498108,0.0170872717634,0.0169266287083,0.0167102728226,0.0166024038402,0.016616302752,0.0166105553843,0.0167814689967,0.0167933309524,0.0166518534138,0.016645485211,0.0166647778331,0.0166587877039,0.0167277616753,0.0167219879116,0.0165691710203


==> figures/data/semparse-hist.txt <==
raw	0.882000	0.979000	0.372000	1.000000	0.453000	0.789000	0.999000	0.670000	0.477000	0.781000	0.188000	0.710000	0.996000	0.241000	0.361000	0.853000	0.482000	0.974000	0.959000	0.721000	0.407000	0.879000	0.464000	0.805000	1.000000	0.648000	0.414000	0.999000	0.705000	0.518000	0.182000	0.985000	0.911000	1.000000	0.882000	0.821000	0.456000	0.458000	0.744000	0.788000	0.990000	0.979000	0.961000	0.879000	0.764000	0.523000	0.470000	0.984000	0.215000	0.633000	0.258000	0.638000	0.974000	0.753000	0.257000	0.250000	0.537000	0.680000	0.983000	0.992000	0.999000	0.427000	0.917000	0.942000	0.531000	0.983000	0.999000	0.524000	0.990000	0.998000	0.433000	0.881000	0.635000	0.964000	0.913000	0.762000	0.909000	0.475000	1.000000	0.804000	0.515000	0.614000	0.981000	0.359000	0.985000	0.796000	0.837000	0.975000	0.517000	1.000000	0.638000	0.866000	0.500000	0.947000	0.993000	0.933000	0.405000	0.953000	0.660000	0.971000	0.998000	0.967000	0.641000	0.801000	0.989000	0.459000	0.752000	0.997000	0.963000	0.914000	0.687000	1.000000	0.458000	0.672000	0.428000	0.816000	0.557000	0.657000	0.530000	0.988000	0.969000	0.597000	0.989000	0.286000	0.514000	0.349000	0.987000	0.471000	0.846000	0.502000	0.937000	0.488000	0.575000	0.978000	0.816000	0.981000	0.680000	0.481000	0.994000	0.715000	0.988000	0.990000	0.239000	0.978000	0.948000	0.519000	0.287000	0.874000	0.989000	0.485000	0.488000	0.996000	0.895000	0.946000	0.700000	0.523000	0.501000	0.455000	0.520000	0.893000	0.974000	0.410000	0.390000	0.966000	0.842000	0.404000	0.998000	0.988000	0.987000	0.199000	0.203000	0.475000	0.886000	0.989000	0.993000	0.455000	0.998000	0.943000	0.895000	0.878000	0.556000	1.000000	0.889000	0.336000	0.958000	0.858000	0.868000	0.946000	0.916000	0.998000	0.955000	0.336000	0.885000	0.429000	0.959000	0.908000	0.260000	0.870000	0.977000	0.506000	0.515000	0.637000	1.000000	0.988000	0.191000	0.959000	0.948000	0.459000	0.696000	1.000000	0.916000	0.456000	0.887000	0.581000	0.994000	0.280000	0.914000	0.378000	0.959000	1.000000	0.938000	0.999000	0.892000	0.983000	0.997000	0.989000	0.665000	0.987000	0.959000	0.998000	0.375000	0.562000	0.526000	0.676000	0.985000	0.962000	0.987000	0.986000	0.963000	0.542000	0.565000	0.962000	1.000000	0.958000	0.979000	1.000000	0.621000	1.000000	0.942000	0.963000	1.000000	0.740000	0.999000	0.949000	0.878000	0.753000	0.618000	0.976000	0.357000	0.983000	0.681000	1.000000	1.000000	0.543000	0.734000	0.924000	0.788000	0.562000	0.993000	0.990000	0.672000	0.999000	0.684000	0.989000	0.948000	0.961000	0.913000	0.999000	0.959000	0.988000	0.327000	1.000000	0.779000	0.821000	1.000000	0.951000	0.999000	1.000000	0.954000	0.655000	1.000000	0.710000	0.461000	0.979000	1.000000	0.984000	0.989000	0.962000	0.994000	1.000000	0.992000	0.988000	0.991000	0.987000	1.000000	0.828000	0.988000	0.963000	1.000000	0.598000	0.988000	0.959000	0.565000	0.344000	1.000000	0.959000	0.993000	0.679000	1.000000	0.973000	0.915000	0.988000	0.843000	0.980000	0.963000	0.963000	0.443000	0.999000	1.000000	0.659000	0.989000	0.800000	0.556000	1.000000	0.918000	0.963000	1.000000	0.534000	0.989000	0.806000	0.416000	0.989000	0.988000	1.000000	0.827000	0.932000	0.963000	1.000000	0.356000	0.725000	0.646000	0.540000	0.899000	0.431000	0.999000	0.719000	0.963000	0.703000	0.654000	0.863000	0.949000	0.957000	0.920000	0.994000	0.444000	0.617000	0.999000	0.758000	0.963000	0.890000	1.000000	0.929000	0.651000	0.345000	0.890000	0.963000	0.676000	0.994000	0.988000	0.951000	0.898000	0.999000	0.963000	0.989000	1.000000	0.974000	0.999000	0.970000	0.987000	1.000000	0.989000	0.779000	0.505000	0.941000	0.761000	0.471000	1.000000	1.000000	0.995000	0.989000	0.609000	0.985000	0.922000	0.988000	0.999000	0.704000	0.988000	0.787000	0.989000	1.000000	0.991000	0.994000	0.991000	0.986000	0.999000	0.895000	0.566000	0.911000	0.999000	0.646000	0.989000	0.960000	1.000000	0.576000	0.648000	0.855000	0.999000	0.999000	0.717000	0.585000	0.999000	0.749000	0.928000	0.985000	0.611000	0.982000	0.969000	0.994000	0.989000	0.976000	1.000000	1.000000	0.866000	0.960000	0.992000	0.776000	1.000000	0.989000	1.000000	0.646000	0.503000	0.681000	1.000000	0.881000	0.719000	0.885000	0.795000	0.493000	0.962000	0.962000	0.942000	0.611000	1.000000	0.989000	0.828000	0.583000	0.995000	0.810000	1.000000	0.721000	0.929000	0.506000	0.511000	0.595000	0.917000	0.890000	0.977000	0.699000	1.000000	0.961000	0.593000	0.421000	1.000000	1.000000	0.923000	0.488000	0.965000	0.987000	0.990000	0.708000	0.298000	0.960000	0.986000	0.932000	0.989000	0.938000	0.943000	0.979000	0.577000	0.500000	0.933000	1.000000	0.980000	0.662000	0.970000	0.979000	0.533000	1.000000	0.631000	0.963000	0.997000	0.994000	0.970000	0.786000	0.844000	0.947000	0.900000	0.994000	0.950000	0.447000	0.983000	0.631000	0.824000	0.878000	0.898000	0.896000	0.480000	0.985000	0.679000	0.999000	0.989000	0.890000	0.752000	1.000000	1.000000	0.930000	0.959000	1.000000	0.598000	0.742000	0.660000	0.727000	0.998000	0.730000	0.989000	1.000000	0.968000	0.976000	0.970000	1.000000	0.954000	1.000000	0.996000	0.750000	0.999000	0.920000	0.701000	0.591000	0.999000	0.996000	0.790000	0.730000	0.722000	0.805000	0.311000	1.000000	0.962000	0.557000	0.880000	0.508000	0.562000	0.989000	1.000000	0.600000	0.918000	0.534000	0.999000	1.000000	0.997000	0.979000	0.970000	0.999000	0.727000	0.987000	0.925000	0.989000	0.988000	0.990000	0.979000	0.843000	0.531000	0.955000	0.490000	0.975000	0.986000	0.518000	0.681000	0.722000	1.000000	0.966000	0.943000	0.562000	0.717000	0.664000	1.000000	0.996000	0.819000	1.000000	0.999000	0.547000	0.997000	0.942000	0.999000	0.894000	0.595000	0.899000	0.728000	1.000000	0.720000	0.917000	0.976000	1.000000	0.989000	0.999000	0.998000	1.000000	0.892000	0.560000	0.989000	0.975000	0.534000	0.626000	0.730000	0.399000	0.662000	0.681000	0.290000	0.401000	0.176000	0.644000	0.365000	0.361000	0.484000	0.986000	0.699000	0.973000	0.990000	1.000000	0.964000	0.695000	0.317000	0.920000	0.303000	0.731000	0.392000	0.611000	0.650000	0.618000	0.904000	0.998000	0.623000	0.317000	0.995000	0.243000	0.956000	0.307000	0.951000	0.637000	0.742000	0.984000	0.991000	0.991000	0.614000	0.865000	0.539000	0.439000	0.594000	0.926000	0.850000	0.918000	0.329000	0.892000	0.632000	0.613000	1.000000	0.936000	0.978000	0.955000	0.924000	0.621000	0.988000	0.997000	0.490000	0.999000	0.898000	0.958000	0.279000	0.969000	0.989000	0.970000	0.999000	0.116000	0.522000	0.986000	0.983000	0.358000	0.997000	0.888000	0.244000	0.902000	0.101000	0.626000	0.681000	0.492000	0.778000	1.000000	1.000000	0.828000	0.413000	0.968000	0.288000	1.000000	0.502000	0.384000	0.342000	0.802000	0.671000	0.987000	0.534000	0.616000	0.988000	0.944000	0.431000	0.738000	0.882000	0.979000	0.372000	1.000000	0.453000	0.789000	0.999000	0.670000	0.477000	0.781000	0.188000	0.710000	0.996000	0.241000	0.361000	0.853000	0.482000	0.974000	0.959000	0.721000	0.407000	0.879000	0.464000	0.805000	1.000000	0.648000	0.414000	0.999000	0.705000	0.518000	0.182000	0.985000	0.911000	1.000000	0.882000	0.821000	0.456000	0.458000	0.744000	0.788000	0.990000	0.979000	0.961000	0.879000	0.764000	0.523000	0.470000	0.984000	0.215000	0.633000	0.258000	0.638000	0.974000	0.753000	0.257000	0.250000	0.537000	0.680000	0.983000	0.992000	0.999000	0.427000	0.917000	0.942000	0.531000	0.983000	0.999000	0.524000	0.990000	0.998000	0.433000	0.881000	0.635000	0.964000	0.913000	0.762000	0.909000	0.475000	1.000000	0.804000	0.515000	0.614000	0.981000	0.359000	0.985000	0.796000	0.837000	0.975000	0.517000	1.000000	0.638000	0.866000	0.500000	0.947000	0.993000	0.933000	0.405000	0.953000	0.660000	0.971000	0.998000	0.967000	0.641000	0.801000	0.989000	0.459000	0.752000	0.997000	0.963000	0.914000	0.687000	1.000000	0.458000	0.672000	0.428000	0.816000	0.557000	0.657000	0.530000	0.988000	0.969000	0.597000	0.989000	0.286000	0.514000	0.349000	0.987000	0.471000	0.846000	0.502000	0.937000	0.488000	0.575000	0.978000	0.816000	0.981000	0.680000	0.481000	0.994000	0.715000	0.988000	0.990000	0.239000	0.978000	0.948000	0.519000	0.287000	0.874000	0.989000	0.485000	0.488000	0.996000	0.895000	0.946000	0.700000	0.523000	0.501000	0.455000	0.520000	0.893000	0.974000	0.410000	0.390000	0.966000	0.842000	0.404000	0.998000	0.988000	0.987000	0.199000	0.203000	0.475000	0.886000	0.989000	0.993000	0.455000	0.998000	0.943000	0.895000	0.878000	0.556000	1.000000	0.889000	0.336000	0.958000	0.858000	0.868000	0.946000	0.916000	0.998000	0.955000	0.336000	0.885000	0.429000	0.959000	0.908000	0.260000	0.870000	0.977000	0.506000	0.515000	0.637000	1.000000	0.988000	0.191000	0.959000	0.948000	0.459000	0.696000	1.000000	0.916000	0.456000	0.887000	0.581000	0.994000	0.280000	0.914000	0.378000	0.959000
recal	0.500000	0.500000	0.500000	0.640361	0.500000	0.500000	0.710470	0.500000	0.640361	0.640361	0.500000	0.533860	0.756198	0.500000	0.359639	0.640361	0.710470	0.788339	0.812001	0.591615	0.621199	0.533860	0.561607	0.591615	0.830098	0.640361	0.515682	0.844399	0.634401	0.500000	0.359639	0.798197	0.810799	0.821573	0.535820	0.492636	0.550271	0.579068	0.584496	0.615320	0.830914	0.839107	0.810039	0.527891	0.641184	0.640361	0.547333	0.817701	0.640361	0.533860	0.710470	0.591615	0.824606	0.663317	0.621199	0.561607	0.710470	0.634401	0.830872	0.836591	0.841840	0.570642	0.821397	0.826449	0.756198	0.831141	0.813405	0.679692	0.817947	0.822204	0.544693	0.495469	0.668132	0.826205	0.829977	0.631617	0.833541	0.564300	0.836916	0.523064	0.710559	0.622748	0.840119	0.289530	0.843164	0.649877	0.547029	0.830153	0.661199	0.817576	0.648278	0.568184	0.684943	0.820646	0.823580	0.826388	0.542335	0.829081	0.613902	0.831667	0.820915	0.823455	0.584189	0.544981	0.825901	0.522355	0.666088	0.828260	0.830537	0.832737	0.557911	0.834866	0.538715	0.576930	0.553666	0.524115	0.704954	0.593921	0.722087	0.836928	0.838925	0.736952	0.840863	0.515682	0.707111	0.243802	0.842743	0.567419	0.505149	0.680418	0.844568	0.551294	0.693155	0.846342	0.521779	0.848067	0.609238	0.563649	0.839902	0.641393	0.841610	0.843273	0.478013	0.844895	0.837247	0.704622	0.510451	0.505153	0.838851	0.575162	0.561148	0.840417	0.519874	0.841948	0.619094	0.715022	0.694277	0.547972	0.703703	0.505079	0.843443	0.558227	0.320308	0.844905	0.491279	0.546166	0.846335	0.847734	0.840919	0.289530	0.481052	0.555624	0.478350	0.842306	0.843666	0.544506	0.844998	0.838529	0.490838	0.479086	0.712386	0.839848	0.490496	0.375409	0.841142	0.501253	0.490788	0.842413	0.843661	0.844888	0.846093	0.346250	0.500723	0.553285	0.847276	0.848440	0.455246	0.510162	0.849583	0.694690	0.702687	0.623152	0.843817	0.844953	0.378801	0.846072	0.840481	0.561634	0.603967	0.834981	0.836088	0.569589	0.500712	0.686666	0.837180	0.480089	0.838257	0.322092	0.839321	0.840370	0.841406	0.842429	0.509502	0.843439	0.844437	0.845421	0.586233	0.846394	0.847354	0.848302	0.301681	0.694092	0.701047	0.598284	0.849238	0.850162	0.851074	0.851974	0.852863	0.707583	0.713747	0.853740	0.854606	0.855460	0.856302	0.857133	0.609440	0.857953	0.858761	0.859558	0.860344	0.598695	0.861119	0.861882	0.517908	0.611929	0.619816	0.862635	0.335664	0.863377	0.629509	0.864107	0.864827	0.719577	0.624053	0.865537	0.635224	0.725105	0.866235	0.866923	0.638596	0.867601	0.647144	0.868269	0.868926	0.869573	0.870210	0.870837	0.871455	0.872063	0.365469	0.872661	0.645568	0.525968	0.873250	0.873830	0.874400	0.874962	0.875514	0.655206	0.876058	0.655191	0.559778	0.876594	0.877121	0.877640	0.878150	0.878653	0.879147	0.879634	0.880114	0.880586	0.881050	0.881508	0.881958	0.533712	0.882402	0.882839	0.883269	0.730360	0.883693	0.884110	0.735365	0.392133	0.884522	0.884927	0.885326	0.662830	0.885720	0.886108	0.886490	0.886867	0.541165	0.887239	0.887605	0.887967	0.567236	0.888323	0.888675	0.670057	0.889022	0.548345	0.740142	0.889364	0.889702	0.890036	0.890365	0.744707	0.890690	0.555264	0.574374	0.891011	0.891328	0.891642	0.561934	0.891951	0.892257	0.892560	0.416310	0.664177	0.676923	0.749077	0.568369	0.581214	0.892858	0.672598	0.893154	0.680516	0.683459	0.574581	0.893446	0.893735	0.894021	0.894304	0.587777	0.689694	0.894584	0.687983	0.894861	0.580586	0.895135	0.895406	0.695655	0.438445	0.586398	0.895675	0.701363	0.895941	0.896205	0.896466	0.592033	0.896725	0.896981	0.897235	0.897487	0.897737	0.897985	0.898231	0.898475	0.898717	0.898957	0.695045	0.753264	0.899195	0.701741	0.594087	0.899432	0.899667	0.899900	0.900132	0.706839	0.900362	0.900590	0.900817	0.901043	0.708106	0.901268	0.714168	0.901491	0.901712	0.901933	0.902152	0.902370	0.902587	0.902803	0.597504	0.757281	0.903018	0.903231	0.712099	0.903444	0.903656	0.903866	0.761140	0.717158	0.602824	0.904076	0.904285	0.719953	0.764849	0.904493	0.725482	0.904701	0.904907	0.722029	0.905113	0.905318	0.905522	0.905725	0.905928	0.906130	0.906332	0.608003	0.906533	0.906733	0.730775	0.906933	0.907132	0.907331	0.726724	0.768419	0.731254	0.907529	0.613048	0.735849	0.617966	0.740717	0.600165	0.907727	0.907924	0.908120	0.735626	0.908317	0.908513	0.622759	0.771859	0.908708	0.627432	0.908903	0.745393	0.909098	0.775176	0.778378	0.781472	0.909292	0.631987	0.909486	0.739849	0.909679	0.909873	0.784465	0.606030	0.910065	0.910258	0.910450	0.611700	0.910642	0.910834	0.911026	0.749890	0.502049	0.911217	0.911408	0.911599	0.911789	0.911980	0.912170	0.912360	0.787364	0.790173	0.912549	0.912739	0.912928	0.743931	0.913118	0.913307	0.792899	0.913496	0.747879	0.913684	0.913873	0.914062	0.914250	0.754218	0.636425	0.914438	0.914626	0.914814	0.915002	0.617190	0.915190	0.751700	0.640750	0.644965	0.649072	0.653077	0.622511	0.915378	0.755401	0.915565	0.915753	0.656985	0.758388	0.915940	0.916128	0.916315	0.916502	0.916689	0.795547	0.762409	0.758987	0.766289	0.916877	0.770039	0.917064	0.917250	0.917437	0.917624	0.917811	0.917998	0.918184	0.918371	0.918557	0.773664	0.918744	0.918930	0.777173	0.798120	0.919117	0.919303	0.780571	0.783867	0.787064	0.660800	0.458858	0.919489	0.919675	0.800624	0.664527	0.803061	0.805437	0.919862	0.920048	0.762464	0.920234	0.807753	0.920420	0.920606	0.920792	0.920978	0.921164	0.921350	0.790169	0.921535	0.921721	0.921907	0.922092	0.922278	0.922463	0.668174	0.810013	0.922649	0.627674	0.922834	0.923020	0.812220	0.765839	0.793186	0.923205	0.923390	0.923576	0.814375	0.796121	0.769116	0.923761	0.923946	0.671744	0.924131	0.924316	0.816482	0.924501	0.924685	0.924870	0.675243	0.818541	0.678677	0.798976	0.925055	0.801756	0.925240	0.925424	0.925609	0.925793	0.925977	0.926162	0.926346	0.682047	0.820556	0.926530	0.926714	0.822526	0.772301	0.804465	0.477791	0.764113	0.767146	0.521734	0.632685	0.337767	0.770096	0.495434	0.480700	0.637549	0.926898	0.762434	0.927081	0.927265	0.925061	0.925236	0.765263	0.467151	0.925411	0.454612	0.796142	0.469149	0.768016	0.770698	0.773311	0.923312	0.921325	0.766304	0.457715	0.921482	0.539562	0.921639	0.470950	0.921796	0.759465	0.798713	0.921953	0.922110	0.922267	0.761974	0.685360	0.824455	0.630106	0.817255	0.922425	0.688617	0.922582	0.460446	0.683173	0.755360	0.757805	0.922739	0.922896	0.923054	0.923211	0.921291	0.751381	0.919476	0.917767	0.634755	0.916159	0.686288	0.916284	0.520924	0.916409	0.916534	0.916660	0.916785	0.305785	0.810326	0.916911	0.917037	0.472583	0.917162	0.689351	0.536587	0.917288	0.280018	0.753770	0.747514	0.639276	0.801221	0.917414	0.917540	0.684152	0.632272	0.917666	0.520148	0.916113	0.812153	0.462870	0.453666	0.687089	0.749853	0.916232	0.813945	0.743752	0.914770	0.914882	0.636608	0.803670	0.682083	0.914994	0.444920	0.915106	0.640830	0.806062	0.915219	0.737723	0.644941	0.808399	0.258778	0.800870	0.915331	0.534111	0.436593	0.684907	0.648944	0.915444	0.915557	0.803101	0.642529	0.680076	0.636247	0.682799	0.915669	0.740010	0.630105	0.915782	0.805284	0.815703	0.240951	0.914379	0.914486	0.914593	0.678125	0.673536	0.633882	0.637576	0.798216	0.800309	0.914699	0.914806	0.913476	0.676147	0.802358	0.817428	0.631727	0.913577	0.547101	0.734145	0.559235	0.736378	0.913678	0.804365	0.545439	0.532505	0.819122	0.738570	0.913778	0.913879	0.913980	0.635299	0.912717	0.912812	0.820786	0.912908	0.911716	0.814472	0.911806	0.911897	0.629646	0.671677	0.740722	0.911987	0.912077	0.797772	0.912168	0.633104	0.912258	0.674223	0.816079	0.735146	0.912349	0.428653	0.912439	0.799703	0.676713	0.911300	0.810046	0.910230	0.737250	0.679151	0.811601	0.910311	0.910392	0.910473	0.627638	0.910554	0.731824	0.910636	0.909619	0.909696	0.726509	0.674911	0.909773	0.622305	0.801596	0.909851	0.909928	0.910005	0.721322	0.910082	0.625605	0.723336	0.628849	0.670702	0.813129	0.725320	0.814633	0.910159	0.910236	0.816114	0.910313	0.520337	0.810476	0.421072	0.910390	0.632038	0.666499	0.805042	0.910468	0.626966	0.806457	0.910545	0.668894	0.910622	0.727275	0.630061	0.909640	0.795368	0.909714	0.909787	0.508854	0.909860	0.908932	0.807848	0.519078	0.664760	0.909001	0.633107	0.628229	0.909071	0.667118	0.909141	0.789340	0.809218	0.804091	0.623465	0.805423	0.663043	0.909210	0.626380	0.430986	0.909280	0.658943	0.621763	0.909350	0.909419	0.908533	0.225763	0.508497	0.624593	0.654817	0.908599	0.908666	0.620118	0.908732	0.907893	0.657192	0.653119	0.806735	0.907956	0.655463	0.440484	0.908019	0.657757	0.653802	0.908082	0.908145	0.908208	0.908272	0.433456	0.656069	0.622867	0.908335	0.908398	0.498443	0.658287	0.908461	0.801851	0.803131	0.729203	0.907657	0.907717	0.260095	0.907777	0.907017	0.625584	0.724287	0.906299	0.906354	0.628270	0.654445	0.798429	0.906410	0.507710	0.906465	0.426708	0.906520
batch	0.500000	0.000000	0.000000	0.999999	0.001010	1.000000	1.000000	1.000000	0.999980	1.000000	0.334830	0.820282	0.967377	0.240400	0.578034	0.912112	0.574920	0.864209	0.872062	0.745263	0.465744	0.858554	0.482010	0.814166	0.882662	0.622001	0.330675	0.870386	0.626446	0.460008	0.268934	0.793337	0.765753	0.826640	0.770423	0.695956	0.418538	0.453029	0.655252	0.697523	0.827210	0.830116	0.783358	0.747375	0.651620	0.491319	0.474209	0.787719	0.333194	0.624354	0.430760	0.624761	0.795908	0.700806	0.395142	0.362797	0.535566	0.642099	0.811091	0.821390	0.830301	0.479901	0.766161	0.784551	0.537841	0.807133	0.790164	0.516465	0.794054	0.803415	0.466259	0.754978	0.619005	0.793100	0.774255	0.696252	0.781687	0.507170	0.827771	0.729707	0.527620	0.594350	0.829183	0.398623	0.836829	0.714357	0.743881	0.821574	0.514539	0.816417	0.611742	0.749525	0.498203	0.780899	0.806015	0.782062	0.441143	0.796332	0.619870	0.804412	0.802474	0.791589	0.594639	0.697468	0.794711	0.445943	0.664648	0.795286	0.782495	0.760554	0.620794	0.809620	0.455563	0.622272	0.450543	0.720807	0.549003	0.620882	0.541588	0.803128	0.798167	0.593948	0.807890	0.373561	0.522127	0.392899	0.809434	0.495502	0.741110	0.510799	0.792532	0.508396	0.578288	0.815263	0.737697	0.812277	0.642514	0.516707	0.808031	0.671756	0.804168	0.807689	0.358529	0.801031	0.778388	0.556127	0.423744	0.750518	0.802726	0.533913	0.528374	0.808307	0.765400	0.781475	0.654353	0.537391	0.516310	0.492080	0.541550	0.756619	0.784956	0.476359	0.455295	0.783787	0.729416	0.472107	0.792033	0.790601	0.780937	0.366306	0.389277	0.528582	0.739253	0.784981	0.788989	0.510693	0.792969	0.762392	0.744536	0.731016	0.573004	0.782010	0.738399	0.443259	0.770974	0.728360	0.727761	0.764652	0.753700	0.790449	0.774798	0.430685	0.745685	0.480864	0.781186	0.760572	0.382894	0.743916	0.784820	0.542540	0.551924	0.615106	0.784757	0.782099	0.355888	0.773906	0.762669	0.503630	0.638351	0.774952	0.742302	0.503738	0.730745	0.571582	0.779594	0.399694	0.746651	0.466330	0.767901	0.786448	0.762663	0.789762	0.745623	0.786837	0.794259	0.792743	0.632280	0.794695	0.784681	0.802410	0.455315	0.578900	0.559930	0.650656	0.799825	0.792196	0.803684	0.804794	0.797054	0.576459	0.593513	0.799195	0.815429	0.800373	0.810118	0.819589	0.632368	0.821636	0.799949	0.809814	0.825526	0.705900	0.827438	0.808910	0.779104	0.717210	0.639351	0.823915	0.469371	0.826950	0.683209	0.835259	0.836381	0.601035	0.717315	0.809257	0.747734	0.618479	0.838593	0.838554	0.688578	0.843577	0.697459	0.841747	0.827300	0.833315	0.815128	0.849278	0.835440	0.847213	0.464169	0.851386	0.757756	0.779433	0.854014	0.837040	0.855438	0.856648	0.840778	0.693697	0.858935	0.727763	0.568509	0.852996	0.861114	0.856383	0.858928	0.850061	0.862230	0.865046	0.863061	0.862423	0.864205	0.863549	0.868741	0.799495	0.866058	0.857851	0.871568	0.669202	0.868539	0.858909	0.649028	0.488815	0.873480	0.860068	0.872491	0.728322	0.875967	0.867528	0.846771	0.873923	0.817608	0.872489	0.867218	0.867835	0.570286	0.880439	0.881343	0.723651	0.878816	0.802876	0.658251	0.883731	0.855803	0.872683	0.885423	0.645511	0.882627	0.810668	0.560897	0.883466	0.883682	0.887960	0.823165	0.866345	0.877669	0.890056	0.518244	0.775565	0.731008	0.663131	0.856958	0.586875	0.891007	0.777057	0.880843	0.769602	0.742635	0.846381	0.878195	0.881297	0.869302	0.893697	0.603543	0.724875	0.895769	0.803956	0.885875	0.861445	0.897862	0.876195	0.748642	0.534854	0.863224	0.888125	0.766343	0.898083	0.896792	0.886094	0.868796	0.901180	0.891095	0.899176	0.902670	0.895621	0.903181	0.895223	0.900583	0.904617	0.901915	0.824599	0.661343	0.888401	0.817711	0.639410	0.906507	0.906869	0.905869	0.904575	0.736651	0.904075	0.885372	0.905635	0.908977	0.793648	0.906662	0.835196	0.907642	0.910940	0.908854	0.909995	0.909511	0.908473	0.912302	0.880914	0.713257	0.887026	0.913448	0.765966	0.911363	0.903576	0.914895	0.723026	0.769572	0.869952	0.915678	0.915972	0.809407	0.732314	0.916730	0.826823	0.897333	0.913990	0.751215	0.913700	0.910475	0.917406	0.916394	0.913235	0.919759	0.920027	0.879556	0.909977	0.918837	0.843887	0.921410	0.918883	0.921926	0.776657	0.680386	0.798566	0.922667	0.888167	0.819872	0.890182	0.856196	0.676950	0.914265	0.914527	0.909231	0.761182	0.924930	0.922480	0.872143	0.744555	0.924608	0.865993	0.926303	0.826376	0.908050	0.692633	0.698094	0.757246	0.905285	0.897230	0.922164	0.818705	0.928161	0.918790	0.758259	0.633685	0.928589	0.928805	0.909233	0.688685	0.920848	0.926446	0.927368	0.827598	0.536035	0.920048	0.926588	0.913146	0.927723	0.915224	0.916786	0.926031	0.756600	0.705223	0.914836	0.931417	0.927069	0.808865	0.925104	0.927444	0.730946	0.932462	0.793551	0.924305	0.932358	0.931888	0.926583	0.869367	0.890988	0.921601	0.909065	0.933101	0.922971	0.671027	0.930968	0.797259	0.885908	0.903939	0.910092	0.909735	0.699705	0.932573	0.825503	0.935949	0.933984	0.909150	0.860393	0.936888	0.937057	0.920938	0.928298	0.937580	0.782483	0.857730	0.818654	0.851796	0.937969	0.853628	0.936426	0.938885	0.932150	0.934108	0.932940	0.939533	0.929590	0.939852	0.939186	0.864162	0.940130	0.922029	0.842635	0.782679	0.940715	0.940255	0.881837	0.857418	0.854133	0.888172	0.567961	0.941497	0.933642	0.765698	0.913157	0.733658	0.771027	0.939935	0.942269	0.795161	0.924315	0.754653	0.942524	0.942858	0.942414	0.938941	0.937202	0.943228	0.861620	0.941159	0.927579	0.941848	0.941787	0.942321	0.940244	0.905682	0.754789	0.935521	0.727256	0.939937	0.942291	0.748420	0.844000	0.862926	0.945438	0.938835	0.933992	0.779383	0.861876	0.837572	0.946168	0.945546	0.901195	0.946562	0.946500	0.771898	0.946305	0.935252	0.946928	0.924042	0.802499	0.925631	0.869355	0.947726	0.866362	0.930666	0.943575	0.948226	0.946313	0.948277	0.948210	0.948687	0.925408	0.783363	0.946976	0.944422	0.767414	0.823542	0.871431	0.661495	0.839214	0.848776	0.571117	0.671548	0.478539	0.831463	0.635077	0.625482	0.721762	0.945620	0.853061	0.943263	0.946766	0.946676	0.939540	0.849721	0.577044	0.929997	0.559026	0.864308	0.643756	0.801318	0.824120	0.806388	0.923706	0.943648	0.805784	0.566370	0.942409	0.502975	0.934646	0.555285	0.933968	0.810645	0.864965	0.941705	0.943272	0.943390	0.797829	0.910854	0.745315	0.662345	0.782270	0.927485	0.905259	0.924006	0.560574	0.916744	0.804201	0.793037	0.943015	0.928533	0.938593	0.933460	0.923790	0.793376	0.937577	0.937609	0.703185	0.936097	0.910995	0.927063	0.528419	0.929450	0.934090	0.929959	0.936506	0.390118	0.728027	0.934448	0.933916	0.598475	0.937395	0.909774	0.491998	0.912552	0.358752	0.791124	0.821307	0.695737	0.867719	0.937725	0.937848	0.888189	0.627074	0.930703	0.518356	0.935925	0.705075	0.610353	0.568886	0.876575	0.812320	0.932019	0.720786	0.777170	0.930093	0.919126	0.638457	0.843867	0.314994	0.105547	0.255676	0.463056	0.745541	0.968807	0.542614	0.908581	0.450881	0.480649	0.075051	0.764955	0.231109	0.839224	0.265402	0.472296	0.414971	0.433708	0.221095	0.319745	0.703420	0.719430	0.699004	0.506065	0.601375	0.574547	0.271443	0.436365	0.492952	0.852779	0.670397	0.453967	0.770144	0.770378	0.451299	0.156935	0.168291	0.272540	0.922825	0.458525	0.478954	0.732546	0.898830	0.255884	0.736295	0.530193	0.813793	0.487249	0.362900	0.660790	0.154707	0.496076	0.164541	0.628959	0.395073	0.266386	0.544067	0.613554	0.398335	0.855825	0.838283	0.290146	0.518829	0.193702	0.292461	0.746399	0.336500	0.809271	0.851140	0.558580	0.750075	0.166267	0.394935	0.433654	0.440580	0.378732	0.626267	0.460936	0.894498	0.863756	0.121429	0.347911	0.640326	0.256804	0.903094	0.757697	0.187241	0.489718	0.444861	0.216323	0.635082	0.379280	0.167065	0.622730	0.871706	0.436444	0.175732	0.761471	0.423823	0.550857	0.584370	0.169506	0.773598	0.386160	0.513783	0.851806	0.653365	0.601660	0.367350	0.569616	0.530272	0.779118	0.437866	0.814236	0.666777	0.903955	0.491296	0.728725	0.576371	0.384068	0.842950	0.319024	0.203265	0.759156	0.362833	0.562533	0.617741	0.827184	0.389423	0.899124	0.191350	0.201954	0.420891	0.458642	0.672637	0.564581	0.311622	0.689001	0.613628	0.349645	0.638942	0.199058	0.616339	0.391806	0.633499	0.733953	0.606836	0.222001	0.243743	0.307491	0.591633	0.538772	0.632611	0.765962	0.272744	0.646315	0.842674	0.408885	0.170511	0.923721	0.661645	0.721236	0.456371	0.250958	0.277315	0.182466	0.591877	0.616730	0.781644	0.157251	0.650166	0.471678	0.389638	0.165076	0.318177	0.144090	0.732744	0.882787	0.179637	0.415954	0.328880	0.787149	0.836401	0.587639	0.861030	0.210847	0.801943	0.274390	0.416226	0.682364	0.823764	0.168972	0.155222	0.134312	0.767576	0.252336	0.520669	0.849072	0.707359	0.367838	0.587853	0.872269	0.684539	0.422608	0.354848	0.273137	0.735439	0.629352	0.904401	0.346653	0.672497	0.580869	0.881862	0.621356	0.879119	0.505271	0.877255	0.339012	0.799689


==> figures/data/semparse-metrics.txt <==
raw	brier-score\0.153349
raw	calibration-error\0.017278
recal	brier-score\0.144817
recal	calibration-error\0.002396
batch	brier-score\0.158402
batch	calibration-error\0.016676


==> figures/data/semparse-plots.txt <==
cum_losses	0.013924,0.0071825,0.0509163333333,0.03818725,0.0903916,0.0827465,0.0709257142857,0.0756725,0.0976565555556,0.148887,0.138564909091,0.134026166667,0.123717692308,0.156029357143,0.154315466667,0.1901463125,0.192627352941,0.181963388889,0.172474842105,0.16774315,0.167643428571,0.160688772727,0.163063,0.18326975,0.17593896,0.185322230769,0.191176814815,0.219991964286,0.229544827586,0.229637466667,0.223298322581,0.21632728125,0.210011939394,0.203835117647,0.220237657143,0.215009972222,0.217197162162,0.217001552632,0.213117820513,0.208913475,0.203820463415,0.221787619048,0.216665139535,0.229300954545,0.225443066667,0.225488413043,0.226667382979,0.221950479167,0.229996897959,0.22809074,0.22492354902,0.223118173077,0.218921150943,0.225367222222,0.222470527273,0.219613910714,0.219521894737,0.217502551724,0.213820966102,0.21025835,0.223172163934,0.222513403226,0.219090793651,0.2157200625,0.216739153846,0.228095969697,0.224691567164,0.224719279412,0.221463927536,0.218300214286,0.219753577465,0.216898125,0.219450547945,0.216502513514,0.213716733333,0.211649986842,0.209008831169,0.209221858974,0.206573481013,0.2044715125,0.205221555556,0.204535878049,0.202075939759,0.201204571429,0.210251870588,0.208290988372,0.206202229885,0.214661579545,0.214870876404,0.212483422222,0.214621450549,0.220440304348,0.220758150538,0.218439542553,0.216140694737,0.213935989583,0.213421443299,0.211266214286,0.213532212121,0.2208253,0.218638950495,0.216506107843,0.218393242718,0.222462548077,0.220345009524,0.221027424528,0.224246831776,0.222170555556,0.220144853211,0.218210772727,0.217127513514,0.215188875,0.215884230088,0.21493422807,0.215910313043,0.219789155172,0.219587957265,0.218724067797,0.218742352941,0.2169207,0.215135909091,0.216293885246,0.214536382114,0.213465895161,0.213871736,0.21553784127,0.213842023622,0.213904515625,0.212430186047,0.212703830769,0.211110435115,0.21149705303,0.211264932331,0.209691940299,0.213070933333,0.218580419118,0.217732386861,0.218106507246,0.216537654676,0.218642564286,0.217092929078,0.215564809859,0.218107160839,0.223234777778,0.221713875862,0.221779952055,0.220831578231,0.219446743243,0.217974758389,0.21808976,0.218222569536,0.216787,0.22060554902,0.219191980519,0.220939129032,0.22127624359,0.221452834395,0.221931139241,0.221984402516,0.22558105625,0.224184130435,0.223837932099,0.224747515337,0.223384152439,0.226327060606,0.2271035,0.225743622754,0.230210291667,0.228849100592,0.231277052941,0.23016554386,0.230139145349,0.228883982659,0.227569252874,0.226269137143,0.226671159091,0.231017672316,0.229738073034,0.232929620112,0.231718255556,0.232145977901,0.230870450549,0.229676191257,0.229041516304,0.227812989189,0.23054605914,0.229406368984,0.228201632979,0.227031550265,0.225836668421,0.224664879581,0.22408275,0.222990222798,0.223521412371,0.222383769231,0.221292341837,0.222948725888,0.225645449495,0.229308180905,0.22938182,0.229560144279,0.230432465347,0.229297330049,0.228174029412,0.227238941463,0.23060031068,0.233827864734,0.2341108125,0.235308444976,0.234187928571,0.233111473934,0.232992721698,0.231958807512,0.231695266355,0.230617781395,0.231950106481,0.230915294931,0.230511481651,0.229466593607,0.228423563636,0.227407366516,0.226383013514,0.225420147982,0.224415098214,0.223417737778,0.222429699115,0.221944215859,0.220971517544,0.220013917031,0.219057352174,0.219800069264,0.219679568966,0.219701012876,0.219210735043,0.218278880851,0.217360088983,0.216443670886,0.215535067227,0.214638974895,0.2146186625,0.214513294606,0.213632842975,0.212753695473,0.211888983607,0.211025930612,0.210168101626,0.209898761134,0.209052395161,0.208226337349,0.207398908,0.20657261753,0.206021138889,0.20520683004,0.204409169291,0.203665933333,0.203108679688,0.202886171206,0.202102023256,0.202918034749,0.202138692308,0.201754103448,0.200984049618,0.200219851711,0.200252537879,0.199763871698,0.199034593985,0.198457475655,0.198432798507,0.197695312268,0.196963477778,0.196633664207,0.19591075,0.195558901099,0.194845624088,0.194146927273,0.193449007246,0.192777960289,0.192084517986,0.1914020681,0.190719003571,0.191652135231,0.19097251773,0.190470286219,0.18991243662,0.189246077193,0.188592772727,0.187935658537,0.187283104167,0.186642387543,0.186409224138,0.185768642612,0.185420462329,0.185779167235,0.185148765306,0.184521142373,0.183898625,0.183279845118,0.182669657718,0.182058842809,0.18145198,0.180849362126,0.180251,0.179656379538,0.179065960526,0.178478859016,0.17799227451,0.177412964169,0.176841392857,0.176269090615,0.176221783871,0.175655617363,0.17509800641,0.175143140575,0.175955856688,0.175397266667,0.174847531646,0.174296116719,0.174072044025,0.173526363636,0.172986371875,0.172469981308,0.171934807453,0.171478814241,0.17095079321,0.170429003077,0.16991041411,0.170339584098,0.169820259146,0.169304088146,0.169143412121,0.168632770393,0.168245322289,0.168332081081,0.167828092814,0.167347185075,0.166853202381,0.166358089021,0.166508378698,0.166017560472,0.165639967647,0.166154384164,0.165668906433,0.165186326531,0.164706133721,0.164315475362,0.163853939306,0.163385682997,0.162916183908,0.163637730659,0.163386265714,0.163277803419,0.163415082386,0.162981048159,0.163435228814,0.162974850704,0.162738856742,0.162286840336,0.162079918994,0.161961913649,0.161564155556,0.161123814404,0.160683828729,0.160258804408,0.159818631868,0.160227720548,0.160190729508,0.159754245232,0.159479271739,0.159050788618,0.158653624324,0.158225986523,0.157814198925,0.157717648794,0.158443069519,0.158052821333,0.157636109043,0.157496427056,0.157079865079,0.15666578628,0.156259826316,0.155877002625,0.155468950262,0.155066600522,0.154663096354,0.154261374026,0.153863484456,0.153465906977,0.153072695876,0.152679627249,0.152288141026,0.151898966752,0.151636063776,0.151873694656,0.151497063452,0.151258136709,0.151582840909,0.151201020151,0.15082111809,0.150443182957,0.1500673775,0.150074394015,0.149701634328,0.149345263027,0.14897595297,0.14860811358,0.1484578867,0.148093479115,0.147841703431,0.147480528117,0.147120819512,0.146763058394,0.146406924757,0.146052624697,0.14570031401,0.145349231325,0.145026336538,0.145130244604,0.144801992823,0.144456405728,0.144410833333,0.144068102138,0.1437305,0.143390711584,0.143476525943,0.143430472941,0.14314313615,0.142807908665,0.142474247664,0.142328827506,0.142398353488,0.142067965197,0.141884939815,0.141569233256,0.1412435553,0.141266721839,0.140943458716,0.140623132723,0.140302157534,0.139982838269,0.139666004545,0.139349301587,0.139034031674,0.138760717833,0.138451797297,0.138140813483,0.13794358296,0.13763498434,0.137328033482,0.137022180401,0.136996166667,0.137240097561,0.137161603982,0.136858818985,0.136588559471,0.136461905495,0.136191649123,0.135985595186,0.136249925764,0.135956230937,0.135663813043,0.135376828633,0.135411339827,0.13511887473,0.134827931034,0.1346016,0.134685907725,0.134397554604,0.134187517094,0.133901402985,0.133782125532,0.133508789809,0.133742957627,0.133965744186,0.134029160338,0.133761496842,0.133505905462,0.133227127883,0.133137951883,0.132860002088,0.132586379167,0.132655116424,0.133075419087,0.132799900621,0.132525520661,0.132264496907,0.132531738683,0.13226211499,0.131991432377,0.131721715746,0.131626904082,0.132362498982,0.132096721545,0.131829174442,0.131571674089,0.131306117172,0.131049137097,0.130791993964,0.13053024498,0.130627236473,0.130865982,0.130613732535,0.130353545817,0.130095188867,0.130063738095,0.129807968317,0.129552302372,0.129726930966,0.129471562992,0.129484705305,0.129233498039,0.128980612524,0.128728767578,0.128479588694,0.128318725681,0.128116817476,0.127873972868,0.127645976789,0.127399625483,0.127158971098,0.127502528846,0.127258357006,0.127275411877,0.127091282983,0.126877146947,0.126655293333,0.12643506654,0.126708244782,0.126468693182,0.126424406427,0.126185871698,0.125948461394,0.125734460526,0.125613953096,0.125378720974,0.125144368224,0.124920031716,0.124690536313,0.124458769517,0.124527684601,0.124420344444,0.124404040665,0.124312020295,0.124083092081,0.123989005515,0.123761724771,0.123535054945,0.123311085923,0.123087116788,0.122864553734,0.122641163636,0.122422424682,0.122200644928,0.121979696203,0.12187233213,0.121652744144,0.121445455036,0.121387924596,0.121470170251,0.121252872987,0.121036378571,0.120899237077,0.120813829181,0.120736511545,0.120589859929,0.121216640708,0.121002477032,0.12079161552,0.120924463028,0.120737249561,0.120950103509,0.121074260946,0.120862804196,0.120651874346,0.120720425087,0.120522170435,0.1206899375,0.120480771231,0.12027232699,0.120064618307,0.11985837069,0.119653623064,0.119448034364,0.119370986278,0.119166873288,0.118972784615,0.11876996587,0.118567877342,0.118366401361,0.118166188455,0.118007684746,0.118180194585,0.117983986486,0.118223642496,0.118025664983,0.117827631933,0.118019739933,0.117992505863,0.117924431438,0.117727562604,0.117533276667,0.1173431198,0.117466875415,0.117404888889,0.117397423841,0.117203378512,0.11701,0.116871204283,0.116678981908,0.116487392447,0.116632837705,0.116441963993,0.116257196078,0.116067544861,0.115896809446,0.115975066667,0.115803355519,0.115735576985,0.115548302589,0.115488289176,0.115313129032,0.11512836715,0.114943273312,0.114758967897,0.114575060897,0.1143917472,0.11420901278,0.114045464115,0.114172143312,0.11399082194,0.11381087619,0.113974656101,0.114414373418,0.115075488152,0.115463698738,0.115461777953,0.115440235849,0.116050376766,0.116430863636,0.116297131455,0.116763442187,0.116789123245,0.116810200935,0.11699285381,0.116811492236,0.116770855814,0.116591224458,0.117925859351,0.117743875,0.117564448382,0.117526695385,0.11750052381,0.118618467791,0.119180781011,0.119109191131,0.119161946565,0.119210969512,0.119215975647,0.119615227964,0.120673802731,0.120490969697,0.120895868381,0.121417912387,0.121234815988,0.121141162651,0.120961906767,0.120921797297,0.120744104948,0.120760609281,0.120679597907,0.120499861194,0.120320399404,0.120141471726,0.120523127786,0.120371350148,0.120623423704,0.120910550296,0.121253128508,0.121082365782,0.121968106038,0.121798629412,0.122280923642,0.122118728739,0.12213820937,0.12250901462,0.122330169343,0.122157816327,0.121980707424,0.123129027616,0.124189473149,0.124217663768,0.125450552822,0.126705695087,0.126898183261,0.126715334294,0.126547979856,0.126368692529,0.126933215208,0.126752739255,0.126571577969,0.126392047143,0.126211746077,0.126051125356,0.12619683357,0.126017855114,0.125839516312,0.125842808782,0.125664826025,0.126601096045,0.126506504937,0.126341853521,0.126178504923,0.126551675562,0.126516906031,0.126678736695,0.126570492308,0.126393717877,0.126217436541,0.126082849582,0.126386724618,0.127512609722,0.128038866852,0.127861527701,0.128027699862,0.12805453453,0.128039237241,0.128748830579,0.129191048143,0.130351732143,0.130470805213,0.130811880822,0.130633128591,0.130458952186,0.130722665757,0.130638089918,0.130479295238,0.130302612772,0.130313578019,0.130137001355,0.130365786198,0.13024977973,0.130074005398,0.130045469003,0.130238582773,0.130883370968,0.130755130201,0.130692589812,0.130517654618,0.13111332754,0.131112269693,0.131907598667,0.132041308921,0.131866621011,0.13169373174,0.131622309019,0.131667377483,0.131512580688,0.131623258917,0.132304527704,0.132130213439,0.132508863158,0.132785981603,0.133921434383,0.134397323722,0.1345255,0.13439294902,0.134217795039,0.134053131682,0.133878583333,0.134716093628,0.134582749351,0.134792027237,0.134889141192,0.134799421734,0.134683329457,0.134509673548,0.135571440722,0.135398917632,0.136217994859,0.136114629012,0.136231826923,0.13641706146,0.136242942455,0.13685594636,0.136853182398,0.136763642038,0.13675636514,0.136583454892,0.137129680203,0.137039590621,0.136945236709,0.137043117573,0.136999376263,0.136826979823,0.136654734257,0.137738188679,0.137794207286,0.137629959849,0.137461706767,0.137642556946,0.138678365,0.138505234707,0.138615048628,0.138442551681,0.138270364428,0.138497965217,0.138343700993,0.138671930607,0.138501910891,0.138340065513,0.138239206173,0.138078961776,0.138186777094,0.138016805658,0.137894445946,0.138050679755,0.138064093137,0.1378955459,0.137884525672,0.138900814408,0.13878217439,0.138645495737,0.139633305353,0.139747103281,0.139577507282,0.139901709091,0.140640273608,0.140772510278,0.140605887681,0.140436337756,0.140272545783,0.140301128761,0.140135152644,0.140489852341,0.141451904077,0.141282505389,0.141114809809,0.141437111111,0.142033965394,0.141864820024,0.142044363095,0.142547882283,0.1423785962,0.14221132503,0.142051591232,0.141999422485,0.141831574468,0.142010951594,0.141970353774,0.142188508834,0.142804588235,0.142867390129,0.14283779108,0.142929305979,0.14276211007,0.142596260819,0.142846042056,0.14267950175,0.142608541958,0.142750087311,0.143076890698,0.142910911731,0.143002477958,0.142864254925,0.142985944444,0.142825231214,0.142963012702,0.143006452134,0.14284225576,0.143444112773,0.144385396552,0.144337192882,0.144480568807,0.144315111111,0.144734916476,0.144569669714,0.14440475,0.144900435576,0.145824790433,0.145661968146,0.145759353409,0.145687400681,0.145540222222,0.145375534541,0.145477174208,0.145581882486,0.145417586907,0.146156715896,0.145995408784,0.146382365579,0.146525226966,0.146640239057,0.146808831839,0.14690243897,0.147630119687,0.14746592514,0.147488954241,0.147739356745,0.147576123608,0.148200581758,0.148430598889,0.148265863485,0.14918368847,0.149018666667,0.149563558628,0.149443829834,0.149527915011,0.149377383682,0.149213004405,0.149048907591,0.149211518681,0.150141038419,0.149979972588,0.15069305586,0.150544468271,0.15071779235,0.150553253275,0.150402509269,0.150361652505,0.150199957563,0.150836875,0.150692018458,0.150531740781,0.150376295775,0.150213555195,0.150053351351,0.150013224622,0.149865664509,0.150055508621,0.149895794403,0.149743717204,0.15017106015,0.150822056867,0.1516834791,0.151782357602,0.151903686631,0.152174910256,0.152012503735,0.151850597015,0.151727732694,0.152544704255,0.153337647184,0.153485570064,0.153836503712,0.153673541314,0.153518390476,0.153575914376,0.153427227033,0.153450574895,0.153288915701,0.153673243158,0.153519429022,0.153508257353,0.153348942288
cum_losses0	0.25,0.25,0.25,0.219835141764,0.225868113411,0.22989009451,0.209024057667,0.214146050459,0.20472321897,0.225257054586,0.22750641326,0.226654741205,0.213792008674,0.216378293769,0.210575778655,0.223043640934,0.239615608619,0.228792536569,0.218611016976,0.216019401293,0.224108397089,0.223798303976,0.227781072472,0.232873850115,0.224713563913,0.231842333575,0.231943130792,0.2491240568,0.25441167918,0.254264623208,0.250234814945,0.243687617195,0.237387906465,0.231342266294,0.232935426707,0.233615509905,0.23276795685,0.235466677575,0.233855830361,0.231708895052,0.226754781131,0.23812014058,0.233421650876,0.234450008423,0.232101094183,0.22986716968,0.229336109978,0.225250626143,0.223293277998,0.223173139411,0.228694589453,0.227503899334,0.223791806357,0.227795455067,0.230669870666,0.232182944036,0.229580222853,0.227926466492,0.224548124892,0.221250695642,0.22924157711,0.230796261753,0.227639162571,0.224552927204,0.229895744108,0.236879071247,0.233863232341,0.231932845642,0.229051837718,0.226231261024,0.225964688512,0.226361721265,0.229375950687,0.226684446253,0.224047425502,0.222885034722,0.220350277476,0.2216077613,0.219139264025,0.219243371983,0.222769931868,0.221788819441,0.219424641224,0.21781039355,0.223611747638,0.222437032011,0.222238704168,0.227544553447,0.226277604222,0.224133170435,0.226288454992,0.227337847167,0.225960674154,0.223899048891,0.221869838887,0.219872663337,0.220638179023,0.218684862543,0.220282747468,0.22499662503,0.223086476414,0.221204924826,0.222370667473,0.223088300332,0.22125232102,0.22131734096,0.223395436958,0.221600060251,0.219830498486,0.218086374206,0.217882375384,0.216180471964,0.216150412208,0.215824430155,0.215679990133,0.216188753671,0.21508502187,0.21465972766,0.213504902876,0.211947300615,0.21041009227,0.213137040083,0.211610110658,0.212048158122,0.214351825238,0.217189001434,0.215673575056,0.216503969108,0.216723920399,0.215842448844,0.21437921617,0.214280411192,0.213377204402,0.211961036429,0.212407649182,0.216134187453,0.215671126108,0.215488017044,0.214122141836,0.215531162356,0.214180497824,0.212845164755,0.213262124641,0.216738412394,0.215426344365,0.214548410716,0.214861415207,0.21506420289,0.213795107579,0.214575216003,0.215239531472,0.213991025444,0.214358857597,0.213129128301,0.214226855734,0.216130889726,0.215349589564,0.215279839562,0.214478027402,0.214731945963,0.213550443338,0.214155792284,0.21567619727,0.214507771311,0.214670484795,0.214618045678,0.213474301963,0.216481317524,0.215350106432,0.217052559285,0.217136524252,0.217668976149,0.21798371312,0.216873848354,0.215774228656,0.215727070162,0.218542293864,0.21746100457,0.217592070228,0.217890735561,0.219490754972,0.218425689,0.218650654814,0.218228271736,0.217185069375,0.217368236808,0.217592455733,0.216567142839,0.215550606336,0.21454276003,0.213543517768,0.213055733659,0.213243413163,0.213172850911,0.212199269478,0.211233816405,0.211667941297,0.211913381856,0.214475584331,0.213869277266,0.215261812215,0.216118530766,0.21517407069,0.214237136313,0.213892028951,0.2163286583,0.21869619482,0.218568638494,0.219268197657,0.21835373646,0.217446217355,0.217950868074,0.21809799289,0.21753762045,0.21664912175,0.216897537599,0.216018565921,0.215503540506,0.214637395715,0.213777596819,0.21292408696,0.212076809537,0.212204662177,0.211366745046,0.210534892628,0.209709050382,0.209539419442,0.208723873229,0.207914165705,0.207110244722,0.208324702536,0.207830112666,0.207321713664,0.207125362816,0.206340698509,0.205561506936,0.204787740914,0.204019353688,0.203256298939,0.202765679035,0.202264330495,0.20151692393,0.200774630101,0.20003740595,0.199305208819,0.198577996451,0.198391596214,0.197672990731,0.19695923755,0.19625029633,0.195546127091,0.195409220233,0.194713089062,0.194021606476,0.194172159551,0.194001952747,0.193809492356,0.193131429141,0.194089772151,0.193415065243,0.19319992626,0.192533006018,0.191870415325,0.19144150155,0.19125242548,0.190601402826,0.190385898753,0.189957470911,0.189317826003,0.188682239085,0.188467960857,0.187839510385,0.187607525676,0.186986159323,0.186368683931,0.18575506989,0.185145287769,0.184539308316,0.183937102456,0.183338641288,0.184119034615,0.183523631082,0.183319030699,0.183464761921,0.182877396427,0.182293625751,0.18171342264,0.181136759996,0.180563610873,0.180350918678,0.179783944787,0.179575415153,0.17962394883,0.179064782602,0.178508967354,0.177956477858,0.177407289017,0.176861375877,0.176318713618,0.17577927756,0.175243043162,0.174709986024,0.174180081885,0.173653306627,0.173129636277,0.173274390105,0.17275502505,0.172238699507,0.171725390184,0.17140597199,0.170898323696,0.170393618847,0.170072972931,0.170708097642,0.17020850129,0.169711771267,0.169217885768,0.169043248996,0.168554273184,0.168068076898,0.167584639012,0.167103938538,0.167238381908,0.166761458302,0.166287215716,0.165815633771,0.165881287164,0.165413575151,0.164948467984,0.164778509868,0.164317898592,0.16443740019,0.164146375537,0.163691566906,0.163239250674,0.162789408124,0.162342020666,0.162054542458,0.161611752187,0.161718159679,0.161775165922,0.161336871696,0.160900931852,0.160467328868,0.16055844211,0.160128141738,0.159700131246,0.159274393633,0.159794220519,0.159659886308,0.159502390975,0.15922812992,0.159304835346,0.159350251035,0.158933713173,0.158788371668,0.158375564129,0.158218286745,0.158056671304,0.158120349844,0.157713794103,0.157309314638,0.156906896577,0.156506525147,0.156543295356,0.156378667549,0.155982847252,0.155823531884,0.155431203355,0.155486546491,0.155097086078,0.154709566719,0.154543122241,0.154973071853,0.155015987994,0.154632657542,0.154459053252,0.154079077648,0.153700962605,0.153324695136,0.153359111433,0.152985568735,0.152613838501,0.15224390812,0.15187576507,0.151509396917,0.151144791317,0.150781936016,0.150420818847,0.150061427731,0.14970375068,0.149559092499,0.149333442564,0.148980214524,0.148828260693,0.148868505908,0.148518998217,0.148171128279,0.147824884879,0.147480256888,0.147326798645,0.146985010046,0.146644804759,0.146306172003,0.145969101078,0.145819429336,0.145485101736,0.145328765956,0.144997165326,0.144667075836,0.144338487294,0.144011389585,0.14368577267,0.143361626586,0.143038941447,0.143084528061,0.142882676411,0.142563353251,0.142245455489,0.142104126358,0.141788731931,0.141474735488,0.141162127756,0.140963760203,0.140820315458,0.140860053264,0.140551719092,0.140244732169,0.140100633749,0.139903413452,0.13959997519,0.139451271552,0.139150187723,0.138850400801,0.138708831482,0.138411342388,0.1381151259,0.137820173807,0.137526477961,0.137234030275,0.136942822726,0.13665284735,0.136691241865,0.136403054628,0.136116078554,0.135973401038,0.135688586902,0.135404961585,0.135122517541,0.134988199746,0.134807803739,0.134669345395,0.134390938234,0.13442472824,0.134282642955,0.134308229653,0.134161445146,0.134217573845,0.133943710693,0.133670959234,0.133399312586,0.133261854764,0.132992187321,0.132723604933,0.132744221882,0.132571054884,0.132305023163,0.132318915716,0.13205448023,0.131911437768,0.131648915077,0.131477086745,0.131302962673,0.131126699969,0.130867965803,0.130877557823,0.130620357139,0.130488679782,0.130233291786,0.129978895265,0.129805249281,0.129857961705,0.129605850451,0.129354709478,0.129104533045,0.129149126717,0.128900329299,0.128652481393,0.128405577418,0.128271188386,0.128514944435,0.128269756423,0.128025494366,0.127782152874,0.127539726591,0.127298210204,0.12705759844,0.126817886061,0.12665435149,0.126489097236,0.126251888678,0.126015559197,0.125780103752,0.125660641809,0.125426756482,0.125193730743,0.125031397363,0.124800002901,0.124679698047,0.12444983665,0.124220811246,0.123992617121,0.123765249594,0.123641987831,0.123658579438,0.123433118673,0.123208467891,0.122984622573,0.122761578237,0.122807313166,0.122585404154,0.122468674788,0.122481278677,0.122488089575,0.12248935102,0.122485294053,0.122523268379,0.122304779066,0.122186676887,0.121969587292,0.121753255784,0.12174556081,0.121626669413,0.121412136338,0.121198346441,0.12098529572,0.120772980199,0.120561395931,0.120415273071,0.120296818274,0.120181828438,0.120060866867,0.119852484993,0.119729377998,0.119522312086,0.119315947931,0.119110281831,0.11890531011,0.118701029119,0.118497435233,0.118294524856,0.118092294415,0.117890740363,0.117770410628,0.1175701082,0.117370471857,0.117248894874,0.11711180997,0.116914010875,0.116716864443,0.116594639974,0.116470296586,0.116343958111,0.116341676162,0.116654053256,0.116459402947,0.116265386408,0.116130677827,0.116124370533,0.115988687046,0.115851850101,0.115660539435,0.115469844513,0.115366975728,0.115177402947,0.115041606784,0.114853203618,0.114665401206,0.11447819657,0.114291586747,0.114105568799,0.113920139806,0.113800258021,0.113615936872,0.113432196118,0.113249032918,0.113066444451,0.112884427915,0.112702980526,0.112698583253,0.112568966218,0.112388922674,0.112433168666,0.11225391171,0.112075209275,0.111946326945,0.111850656942,0.11173514059,0.11155844998,0.111382300973,0.111206690993,0.111079198961,0.110963921305,0.110868463239,0.110694816916,0.11052169717,0.110517134074,0.110344829809,0.110173045375,0.110047645132,0.109876863644,0.109706594718,0.109536835973,0.109530207256,0.109405649577,0.109395654677,0.1092838475,0.109116101414,0.109003313845,0.10883651677,0.108670212503,0.108504398795,0.108339073413,0.108174234134,0.108009878755,0.107846005084,0.10783523605,0.107714798221,0.107552132213,0.107389939748,0.107269665532,0.108043684246,0.108895374037,0.109153744376,0.109069474642,0.10898323473,0.109171233792,0.109211593278,0.109219222396,0.109975204639,0.110186561466,0.110374857568,0.110835346614,0.110671540111,0.110587456371,0.110424499195,0.111582762109,0.111419232871,0.111256167256,0.111169775435,0.111334230705,0.112476946845,0.112760209625,0.112651338088,0.112815382373,0.112725445031,0.112633898858,0.113371551426,0.114493149799,0.114329053749,0.115044473275,0.115314908874,0.115150278667,0.115415303834,0.115250980745,0.115410955358,0.115247094646,0.115161181708,0.115049605256,0.114886980942,0.114724804834,0.114563074996,0.115255557987,0.115231437485,0.116067725484,0.116098425935,0.116913503513,0.116749940732,0.117276367309,0.117112716132,0.117368231344,0.117343320666,0.117259141508,0.117927283124,0.117763840724,0.117600839434,0.117438277392,0.11850641783,0.119566316181,0.119482613746,0.120533198561,0.121576207756,0.121593274776,0.121428197107,0.121395085255,0.121230736565,0.121386093107,0.121222198189,0.121058742258,0.120895723459,0.120733139948,0.120694352352,0.120573843085,0.120412379956,0.120251345282,0.120397355182,0.120236767817,0.120738135027,0.120973942041,0.120813191783,0.120753553192,0.121381946251,0.121301115002,0.121703598102,0.12158864617,0.121428355389,0.121268482721,0.121238526592,0.121257977732,0.122259162523,0.122408953119,0.122249158144,0.122128877774,0.12225611525,0.122371365887,0.122853073246,0.123457510386,0.124441059823,0.124317843648,0.12490530863,0.12474437692,0.124583858801,0.12459404993,0.124476817473,0.124444973165,0.124285708273,0.124385665048,0.124226886266,0.124233349285,0.124116293409,0.123958495236,0.123884143067,0.123887080503,0.124598937886,0.124521577973,0.124407813,0.124250866506,0.124374933176,0.124463369037,0.124922880478,0.125317294957,0.125160157236,0.12500341159,0.12488904259,0.125270438407,0.125240122421,0.125609435456,0.126058782195,0.125902066612,0.126456951428,0.126470571737,0.1274051997,0.128088131971,0.127964934725,0.127873552084,0.127716185661,0.127559205822,0.127402611071,0.127834926744,0.127807321636,0.127815408175,0.128176402326,0.12806325922,0.127949322958,0.127793615746,0.128707373694,0.128551362147,0.128973757881,0.128858339086,0.128735870037,0.128744691021,0.128589606993,0.128687343683,0.128613353193,0.128847914907,0.128772404159,0.128618248078,0.129276096132,0.129489311877,0.129684339697,0.129561751162,0.129484457875,0.1293305483,0.129177004498,0.130065285076,0.130408927617,0.130254861621,0.130101160898,0.13078149674,0.131659770707,0.131505131857,0.131384078971,0.131230148769,0.131076581681,0.131084140907,0.131055247131,0.131572737118,0.131419486581,0.131266595254,0.131155026767,0.131002818981,0.131335106485,0.131183032096,0.131152255178,0.131808492302,0.131732927731,0.13158109153,0.131644859287,0.132500659736,0.132387998864,0.132354048275,0.133203334574,0.1330853264,0.132933595092,0.133431297158,0.133828166899,0.133709262632,0.133557493188,0.133406072339,0.133254998836,0.133568686658,0.133417763394,0.133900534327,0.134734295176,0.134582719582,0.134431489951,0.134901482402,0.135284063667,0.135132522271,0.135141475923,0.135744822784,0.13559325759,0.135442035502,0.135291155311,0.135222954161,0.135072673225,0.135078693309,0.13500966516,0.135012896705,0.135383282398,0.135265229919,0.135195023319,0.135076812,0.134928093741,0.134779707156,0.135400340316,0.13525173282,0.135409656625,0.136016714177,0.136248273869,0.13609935587,0.136404892462,0.136375713164,0.136261862387,0.136113601326,0.136117112191,0.136003319588,0.135855852882,0.136214384408,0.1370109572,0.136939049094,0.136938952645,0.136791445077,0.13735874303,0.137211077728,0.137063734456,0.137182504054,0.137969136695,0.137821610333,0.137706951927,0.137856481392,0.137827603264,0.137680891118,0.137978564392,0.138268613252,0.138121885813,0.138467911052,0.138321275381,0.138866535733,0.139446274014,0.1393328444,0.139335586662,0.139221952289,0.139557975341,0.139411254452,0.139693554184,0.139898774955,0.13975215063,0.140079685623,0.140083001071,0.139936646453,0.140698405725,0.140551858432,0.141059480889,0.141189325682,0.141464079884,0.14143947889,0.141292909064,0.141146648398,0.141150124669,0.141901654416,0.141755362841,0.142073157415,0.14204936459,0.142605398711,0.142458964982,0.142433061918,0.142489263773,0.14234342179,0.142658965833,0.142634203521,0.142488666285,0.142343431839,0.142198499214,0.142053867441,0.142103359925,0.142077669875,0.142077832986,0.141933941391,0.141790346813,0.141908251781,0.142220949311,0.142953082195,0.142842064986,0.143379153056,0.143794065149,0.143649703542,0.143505637906,0.143424854017,0.144148933362,0.144870007358,0.144865036477,0.145267715744,0.145123131123,0.144978841557,0.145242841322,0.14521556122,0.145105239777,0.144961566362,0.145064080212,0.144920741394,0.144959773927,0.14481683458
cum_losses_batchses	0.25,0.625,0.416666666667,0.3125,0.44959625215,0.374663543458,0.321140180107,0.280997657594,0.249775695683,0.324798126114,0.305462969238,0.282699258142,0.26103502572,0.28360335295,0.286971384491,0.32103239143,0.321591240475,0.304749456507,0.289571488726,0.278337459536,0.275412719746,0.263803370736,0.262435132795,0.279119742286,0.26850567912,0.273058730175,0.279537877582,0.296610509454,0.299914776659,0.299637327639,0.292304681963,0.28450484186,0.277546266855,0.270267070685,0.279503783231,0.274307642994,0.276031703146,0.274168639746,0.2701861338,0.265718786145,0.259966043385,0.270183347762,0.264991495286,0.271663733486,0.2683238405,0.268115861861,0.268293308947,0.263642686237,0.267336308021,0.264811781847,0.263257717491,0.260902844797,0.256766065827,0.261106130994,0.25919760695,0.256919467832,0.256196304012,0.253987624358,0.25028760455,0.246647836352,0.253906065628,0.253525405494,0.250369143383,0.24718240906,0.24782996306,0.253945617746,0.250812566892,0.250562472818,0.247545822309,0.244561532071,0.245129395993,0.242558653929,0.244484790158,0.241759420222,0.239215437595,0.237281850522,0.234819236062,0.235106437047,0.232505886811,0.230512790667,0.231103782621,0.23029217412,0.227869117026,0.227048057524,0.232615527718,0.230859442575,0.228959876202,0.234028336435,0.234046809357,0.231820763124,0.233385680037,0.236955272549,0.237114891517,0.235103084637,0.233024422134,0.231091842425,0.230715711075,0.228784740299,0.230354988472,0.234522227559,0.23258652885,0.23073210414,0.231924949457,0.23437242067,0.232541671584,0.233243915259,0.235192633307,0.233402960758,0.231695670527,0.23011056895,0.229332970525,0.227608966803,0.228217836777,0.227467491288,0.22811475994,0.230627242233,0.230394513402,0.2296600697,0.229496051669,0.227906572508,0.226359711987,0.227395898161,0.225847203173,0.225151237794,0.225530962757,0.226666204292,0.225167379348,0.22532640242,0.22409925249,0.224216314925,0.222833312116,0.222976046841,0.222636687826,0.221229905069,0.22362225168,0.226829400066,0.226106528873,0.226160624058,0.224798690944,0.226416239991,0.225082438452,0.223757798865,0.225070573418,0.227963489176,0.226730029141,0.226526559797,0.226207054902,0.225099177396,0.223849633007,0.22425772248,0.224621441584,0.223385419405,0.225754387848,0.224598537074,0.225911955874,0.226315015242,0.2263636848,0.226563806105,0.226460742575,0.228623312065,0.227490520748,0.227486985582,0.227911626452,0.226806970776,0.228656916686,0.228958207078,0.227846184563,0.230210488023,0.229132251194,0.230146580134,0.229686872037,0.229975897209,0.229039556453,0.227988944449,0.226940582677,0.227011493534,0.229281484179,0.228310563322,0.230131924266,0.229255372186,0.229802762625,0.22880120698,0.227924888624,0.227753983722,0.226806411315,0.228439214976,0.227613946688,0.226697854028,0.225819365872,0.224861957405,0.223950198464,0.223749881172,0.222925665924,0.223165752665,0.222266848994,0.221425313107,0.222234423339,0.223907031205,0.225877058092,0.225794021509,0.226186188765,0.226939504488,0.226049800178,0.225174463225,0.224693886128,0.226510568172,0.228226287696,0.228313578852,0.229170894394,0.228320779095,0.227553422363,0.227676999342,0.226948460432,0.226745627369,0.225916943989,0.226539396975,0.225791222607,0.225753021202,0.224968165955,0.224152875972,0.22339349228,0.222586313564,0.221878336975,0.22109065936,0.22029616468,0.219511471678,0.219140135604,0.218363863124,0.217612764599,0.216836368688,0.217182021838,0.217010224547,0.216910015519,0.216504592848,0.215753807597,0.215022572953,0.214277920468,0.213537700395,0.212816567691,0.212677279052,0.212480410113,0.21176901464,0.211037727701,0.210336142726,0.209624791236,0.208904967114,0.208606378036,0.207893503831,0.207219314319,0.206535120329,0.205833550273,0.205359983995,0.204665982558,0.204003972098,0.203395309776,0.202913181324,0.202629736946,0.201964528961,0.202271874396,0.201609083395,0.201221141984,0.200556709209,0.199895927529,0.199741674489,0.199289482538,0.198677052163,0.198171288475,0.197974970376,0.197335852836,0.196701515347,0.196333552781,0.195701694186,0.195320115774,0.194698670241,0.1940991305,0.193496538551,0.192921379888,0.192309134867,0.191716916073,0.191115583676,0.191457216386,0.1908566101,0.190389562614,0.189890478578,0.18929897495,0.188729943283,0.188145163971,0.187563235992,0.187001950185,0.186680638439,0.186107507203,0.185723964279,0.185725535347,0.185167320022,0.184605022158,0.184051038901,0.183498345749,0.182958020981,0.182409601292,0.181862278183,0.181320384822,0.180782659756,0.180246875893,0.179715204683,0.179182462905,0.178728278987,0.178204540274,0.177691559362,0.17716988721,0.176951362827,0.176437956551,0.17593625413,0.175767708399,0.176040134841,0.175532094204,0.175038577546,0.174537693836,0.174220937392,0.173723016452,0.173234972312,0.172768443521,0.172281260065,0.171850874578,0.171370653144,0.170897608395,0.170426964344,0.170470472285,0.169994327254,0.169520421885,0.169238144776,0.168771218848,0.168379913336,0.168224994951,0.167761801812,0.167323087997,0.166873345656,0.166417127436,0.166296551258,0.165846639291,0.165464286516,0.16554448262,0.165100142402,0.16465824636,0.164216079702,0.163830731004,0.163408861095,0.162981068586,0.162547466663,0.162746724871,0.162425650936,0.162169044946,0.162030725323,0.161629678288,0.161655222183,0.161233318525,0.160920032146,0.160509047227,0.160208975149,0.159947213359,0.159568467667,0.159167547888,0.158766782285,0.158376465748,0.157972410509,0.157970234294,0.157745434612,0.157345212742,0.15702208293,0.156631845401,0.156260401479,0.155867333549,0.155489538846,0.155242062575,0.15540548132,0.155040954082,0.154661898373,0.154396470014,0.154015492814,0.153637224888,0.153267059874,0.152909966482,0.152535242266,0.1521679448,0.151798146561,0.151428471404,0.151064395246,0.150698270193,0.150338167077,0.149977101894,0.149615873458,0.149257829455,0.148955553447,0.14886836043,0.148522131814,0.148230251053,0.148184278659,0.147833035764,0.147483388532,0.147135963227,0.146790888143,0.146597775436,0.146255994118,0.145925680703,0.145586519779,0.145247503932,0.144994631106,0.144659784222,0.144371795159,0.144039663619,0.143707692868,0.143378252324,0.143049909317,0.142723367712,0.142398859871,0.142074262416,0.141766828092,0.141624033462,0.141315753658,0.140996363253,0.140791067084,0.140475307854,0.14016446009,0.139850224624,0.139701319451,0.139497544411,0.139209786009,0.138900419311,0.138592382709,0.138353998855,0.138198886566,0.13789432726,0.137644549446,0.137351006462,0.137051575102,0.136878798491,0.136581938051,0.136287733964,0.13599214949,0.135698294945,0.135406999034,0.135114553696,0.134823334554,0.134551739698,0.134266947647,0.133980027441,0.133734267915,0.133448903435,0.133165713666,0.132882706742,0.132698261236,0.132630534267,0.13242687273,0.132147741271,0.131884214436,0.131665669481,0.131403376139,0.13116109237,0.131102577292,0.130832964831,0.13056442712,0.13029907903,0.130140496587,0.129871587176,0.129604642592,0.129361078786,0.129223505528,0.128958966793,0.128721784798,0.128458905081,0.128249727025,0.127995385481,0.127924366093,0.127846613795,0.127701218608,0.127451260027,0.127205693687,0.126951716136,0.12675488783,0.126501038056,0.126251234061,0.126110251671,0.126127007148,0.125876432693,0.125626830133,0.125384792639,0.125326216584,0.125081737931,0.124836509259,0.124592008078,0.124398396899,0.124583459114,0.124343233334,0.124101947385,0.12386599937,0.12362631836,0.123391561484,0.123157221575,0.122920904757,0.122793295135,0.122721495124,0.12249101901,0.122256382712,0.122023902547,0.121854277151,0.121624089169,0.121394129236,0.121297474258,0.121067678906,0.12091356009,0.120687709337,0.120460483803,0.120234270398,0.12001040247,0.11981011939,0.1196005535,0.119380681098,0.119165765385,0.118944355431,0.118726608129,0.118706408732,0.118487711969,0.118339467031,0.118138085449,0.117930241332,0.117721009436,0.117512695197,0.117460825096,0.117246972038,0.117082893295,0.11686972274,0.116657836428,0.116454069205,0.116272148003,0.116061868883,0.115852336124,0.115647855639,0.115442070291,0.11523473609,0.115108722714,0.114933041347,0.114781383943,0.114610134817,0.1144061526,0.114235230791,0.114033040733,0.113831029825,0.113631345348,0.113431911849,0.113233487756,0.113034256456,0.112838109918,0.112640246992,0.112443245386,0.112273585852,0.112077749458,0.111887105115,0.111730689523,0.111615094378,0.111421712624,0.111229119246,0.111055738508,0.110894303944,0.110735126247,0.110560960412,0.110695644351,0.110506115969,0.110318986023,0.1102214132,0.110040956654,0.109972355281,0.109871578277,0.109685802546,0.109500195412,0.109382528156,0.109202259758,0.109117178012,0.108933792133,0.10875097451,0.108568876264,0.10838811653,0.108208349619,0.108027962483,0.107875511425,0.10769672165,0.107521590208,0.107343877015,0.107166781458,0.106990182966,0.10681459827,0.106648634248,0.106569919618,0.106396925669,0.106342949958,0.106169994735,0.105997154943,0.105925503064,0.105788837282,0.105643352898,0.105471956752,0.105302405411,0.105134443204,0.105040651437,0.104898093428,0.104768101382,0.104599720902,0.104432007231,0.104276044241,0.104109234278,0.103942983099,0.10385788065,0.103692619162,0.103530036981,0.103365741014,0.103206789634,0.103102399163,0.102944003684,0.102804820608,0.10264289143,0.102505922639,0.102348344117,0.10218865876,0.102028677804,0.101869534348,0.101710569134,0.101552123725,0.101394105993,0.101241266965,0.101154786718,0.100998438213,0.100843026267,0.100768942528,0.10168263419,0.102721669783,0.102740382454,0.102619298703,0.102493904865,0.102621765074,0.102630008338,0.102827769926,0.103747306152,0.104214662293,0.104661723362,0.105309124919,0.105150193345,0.105020644094,0.104863056605,0.106086400262,0.105927074724,0.105769491303,0.105641513335,0.105990726506,0.107154688822,0.107288384335,0.107152488389,0.107621601324,0.107517718902,0.107401152558,0.108226167444,0.10935667891,0.109195798337,0.110012881645,0.11013073956,0.109969632412,0.110185015626,0.110025746736,0.110323517401,0.110164651887,0.110053410391,0.1099161624,0.109757180585,0.109598403901,0.109440079957,0.110223276133,0.110071530975,0.110731415931,0.110736266782,0.111476606047,0.11131994209,0.112362907615,0.112206160732,0.112324941145,0.112170405364,0.11206230408,0.112817925233,0.112657968149,0.112501189095,0.112342920734,0.113446123963,0.114520058947,0.114415962373,0.115522524827,0.116625974606,0.116584810593,0.116422705134,0.116266588745,0.116107182418,0.116259666926,0.116100236668,0.115940356637,0.115781735747,0.115622320243,0.115674413394,0.115615088634,0.115456966438,0.115299392127,0.115643404259,0.115485378725,0.11649131621,0.116668425584,0.116514874421,0.116532016399,0.117247388029,0.117127729785,0.117641627327,0.117501566622,0.1173428748,0.117184604299,0.117038806303,0.117069453146,0.118109924375,0.118267859134,0.118109739645,0.118066684554,0.11841815415,0.118701207161,0.119596086077,0.120339232551,0.121367144876,0.12130760216,0.121968814868,0.121808648221,0.121651178241,0.121663541235,0.121530999084,0.12200406371,0.122925316057,0.122847222637,0.123071425329,0.1229925051,0.122827613876,0.122944178292,0.122789748693,0.123030316599,0.123175468214,0.123017692668,0.122926846268,0.123553708338,0.123423086803,0.123352345688,0.123485293943,0.123550161299,0.12381231029,0.124453585877,0.124902250203,0.125392181008,0.125330444677,0.125810334209,0.125982222271,0.126025594189,0.126294119253,0.126825658426,0.126909108692,0.127061261775,0.126923320289,0.127344901078,0.127567887278,0.1274704506,0.127373127401,0.127472344014,0.12822985766,0.128960739221,0.128889906846,0.12873087193,0.128943357538,0.129127286839,0.129652411813,0.129498721854,0.129416431206,0.129339568445,0.129456720628,0.129335358588,0.129506174834,0.129859163889,0.129840292195,0.129705379875,0.129863437833,0.130585329861,0.130921630007,0.130953519616,0.130877580404,0.130974922584,0.130998111897,0.131289414459,0.131150242015,0.131869196493,0.13180929156,0.131934405695,0.132583756423,0.132524869597,0.133055603452,0.133439095436,0.133318071002,0.13317964174,0.133256348337,0.13316840587,0.133865604648,0.133892999806,0.134124256303,0.134345302793,0.134655955625,0.134662146341,0.134757959082,0.134605895878,0.134463336404,0.134316442812,0.134672942991,0.134666446687,0.134582438892,0.13541393597,0.135320395455,0.135960172237,0.136086526547,0.136295630897,0.136875550797,0.137198524853,0.137206581435,0.13787958605,0.137884964132,0.137738491754,0.137955186554,0.137826337607,0.137729065844,0.137779361882,0.137977999732,0.138019640489,0.138679570075,0.139228881785,0.139240684049,0.139356495972,0.139216740086,0.139558795785,0.139581498422,0.139890709753,0.139944429469,0.140039932186,0.139932070616,0.140139936317,0.140015370875,0.139981238981,0.140777889601,0.140916551852,0.140837530469,0.140882810936,0.141162073037,0.141025818889,0.140979966861,0.141556171388,0.142062886621,0.142050761848,0.142108117938,0.142112779372,0.142741689944,0.143008275295,0.142854534152,0.143445355606,0.144015139344,0.144235844851,0.144407310953,0.144761779127,0.144961767913,0.145339382181,0.145283626641,0.145288208187,0.145261850649,0.145244823017,0.145811333851,0.145812912405,0.145821681623,0.145808600384,0.145723341565,0.145975926288,0.146496681589,0.146978479366,0.146919171833,0.147148675667,0.147222696704,0.147507897918,0.147403467694,0.147321336899,0.147625159692,0.147487254434,0.147713632916,0.148318714706,0.149107240767,0.149068555843,0.14948274376,0.149645563861,0.150103714146,0.15002229004,0.15059822308,0.150615943519,0.150870643772,0.150756367674,0.151375250342,0.151675074232,0.151753225028,0.151996652352,0.152596984746,0.15294053399,0.1535775031,0.153998290053,0.153844496839,0.153711336704,0.153916367584,0.153866362762,0.153747846587,0.153609369856,0.153818204284,0.153671843393,0.153553131216,0.153428997952,0.153833640333,0.154036196043,0.153978681193,0.153845795363,0.153710488287,0.154314522835,0.154955794989,0.154847146192,0.155281720381,0.155361716356,0.155968541321,0.156337660178,0.156598143519,0.156800253185,0.157445608459,0.15738378323,0.157571414312,0.157537703601,0.157449476304,0.157856938238,0.157835200666,0.158535207931,0.158819452457,0.158764890028,0.158953731411,0.158800619444,0.158784343833,0.15863242388,0.158723081173,0.158572022446,0.158526179357,0.158401938548
cum_cal_loss0	0.0,0.0055696,0.00471483333333,0.0238104285714,0.02079278125,0.029564287037,0.0341196583333,0.0310127373737,0.0428682592593,0.053915982906,0.0536811269841,0.0524586518519,0.0455181180556,0.0428399035948,0.0724644089506,0.0755063084795,0.0899029430556,0.0752848886243,0.0718688400505,0.0687555939614,0.0711551609375,0.0657614091667,0.0489078560363,0.0473179768886,0.0576307892219,0.0556347289321,0.048205640051,0.0466517432521,0.0467750078125,0.0503794717424,0.0689635757353,0.0679390735714,0.0656520020833,0.0632319858108,0.0614141096292,0.0740837465618,0.0645206645644,0.0646112821631,0.0615352989899,0.0585708222692,0.056656530854,0.0552596948148,0.0581669338907,0.0563550512665,0.0663495482143,0.0648303431487,0.0679879162857,0.0678635683728,0.0662130623876,0.0765842687577,0.0742445292128,0.0612454892877,0.0608916397766,0.0595110118858,0.0595769532517,0.0537103085638,0.0504261025878,0.0529387730372,0.0531275339559,0.0520641863114,0.051084583676,0.0536757184211,0.0520047791613,0.0506249646648,0.049439926634,0.0367571070451,0.0398835552376,0.0389753729476,0.0415663753372,0.0406521490074,0.0398201278722,0.0401704697569,0.0363743968466,0.034533999485,0.0337272312667,0.0328063534971,0.0319386839395,0.0310921371686,0.0299580059059,0.0294375337444,0.0262701973639,0.021703243042,0.0218189395514,0.0213784942164,0.0225996874639,0.0248967448598,0.0244220851695,0.0223397668953,0.025034132157,0.0265502753486,0.0259933212588,0.025402369005,0.0293832525665,0.029705511316,0.0289965964391,0.0284616244663,0.0277816737211,0.0270237945262,0.0264473234096,0.0268751568384,0.029139004393,0.0286278216115,0.028051019756,0.0290718519805,0.0326481491405,0.0321238331284,0.0323635993045,0.0328390357149,0.0323576539223,0.0318110063295,0.03117257066,0.0300994545336,0.0296947193831,0.0301627919395,0.0293758104947,0.0300829558361,0.033674722677,0.0348710470792,0.034276338754,0.0356557357943,0.0352140835505,0.0347488021105,0.031370361706,0.0309879498009,0.030120911172,0.0283139999207,0.0254347499213,0.0251107920106,0.0240710490354,0.022054619524,0.0228459509274,0.0224712907991,0.0230011553952,0.023727958684,0.0234297041498,0.0265493755147,0.0279290760596,0.0276229709349,0.0282136589352,0.0278950061372,0.0287316221426,0.0284081435172,0.0280969646028,0.0291512890054,0.0305319828385,0.0301146181409,0.0309632451946,0.0300505987271,0.0284023071233,0.0280866244952,0.0270771883356,0.0262718440286,0.025991569992,0.029103907319,0.0287341577526,0.0288472892369,0.0272132543348,0.0279366991258,0.0283143034154,0.0290647960035,0.0322073594898,0.0318822183602,0.031208288393,0.0307671197121,0.0304491844664,0.0333870205674,0.0337643080465,0.0334827983056,0.0346260241122,0.0343095075598,0.0340761408499,0.0335868956525,0.0328817517035,0.0311899889943,0.0309078450923,0.0306376286216,0.0309447732244,0.0321245998667,0.0317616634203,0.0346890138003,0.0330305939878,0.0315874484516,0.031321968334,0.0298850095103,0.0297212579609,0.0294144471878,0.0319641242986,0.0304781469498,0.0301605757203,0.0298121743538,0.0295771172687,0.0292932053181,0.0293043868961,0.0280436359833,0.0284352211372,0.0281711667254,0.0278537633895,0.0285146184662,0.0308634951229,0.0318090140829,0.0323307690284,0.031260116652,0.0315450870225,0.0313160914087,0.0310769290066,0.0307026563288,0.0316545794835,0.032661684801,0.0330375341328,0.0335482822554,0.0332962639883,0.0329395112833,0.0322458310433,0.0310909114504,0.0314142048066,0.0311757162509,0.0320457390897,0.0317105863102,0.0318413728385,0.0315688555169,0.0313499764307,0.0310632613276,0.0308516383925,0.0298388428996,0.029618289869,0.0294169110993,0.0292102336332,0.0286931663229,0.0284909482003,0.0282631613307,0.0280792995691,0.0275800722522,0.0279533683981,0.0284108955258,0.0280090845778,0.0278185798654,0.0276088888551,0.0274267508846,0.0272465426917,0.0270479166581,0.0275044202913,0.0279445129972,0.0277463673166,0.0275852268408,0.027389643909,0.0272153775968,0.027061516882,0.0267286244382,0.0265787464394,0.0263833472488,0.0262082456412,0.0260652136529,0.0256575882865,0.0255177461493,0.0253412854931,0.0244932122731,0.0241810033955,0.0239438452219,0.0237977215606,0.0237367268661,0.0235986169765,0.0234390036246,0.0233161573479,0.0231948300574,0.023666453193,0.0234134026101,0.0232407152823,0.0230589475006,0.0235104592472,0.0233878940695,0.0232648245162,0.0231498558345,0.0230351149439,0.0229558567823,0.022836641527,0.0226926235176,0.0225589800773,0.0223975193167,0.0222911997885,0.0221619743899,0.0220517333781,0.022279414571,0.0221770576725,0.0220345202536,0.0212063550647,0.0211091366538,0.0209851943137,0.0208897791895,0.0207959238087,0.0206779450896,0.0206422012701,0.0205509836632,0.0204344511607,0.0207294560404,0.0206281116196,0.0205388593492,0.0204422602365,0.0203492649557,0.0202436967072,0.020155282851,0.0200707028034,0.0199830508603,0.0198943606275,0.0198080029949,0.019720630058,0.019640180417,0.0189417769449,0.0188590697842,0.0187658879244,0.0186903168647,0.0190533293531,0.0189722422165,0.0188793171483,0.0192955658631,0.0196841143884,0.0196078496465,0.0195149074712,0.0194372075595,0.019429335095,0.0193554874856,0.0192712507249,0.0191645784061,0.0190882633688,0.0184956052043,0.0184188881062,0.0183363458018,0.0182546846363,0.0185725612922,0.0185045664654,0.018437500898,0.0184572233429,0.0183867923111,0.0185039874014,0.0189172385501,0.0188504438851,0.0187549420463,0.0186764558601,0.0186115890517,0.0190595520271,0.0189902976782,0.0183826142124,0.0187395158788,0.0186719456789,0.01860459237,0.0185417648793,0.0180138616753,0.0179309724528,0.0178590171748,0.017799525074,0.0182649990012,0.0182175815616,0.0182589947503,0.0186902080819,0.0183062092556,0.0186680756299,0.0186072859553,0.0185790596266,0.0185079108195,0.0184998803018,0.0185541707033,0.0181496398984,0.0180765038362,0.01800647318,0.017926325324,0.0178684025492,0.0182345202548,0.018318132257,0.018261150975,0.0182574501092,0.0181909112863,0.0178528295678,0.0177981889211,0.0177244597205,0.0178090901669,0.0183434636572,0.0180261115902,0.0179620674344,0.0180448165214,0.0179894663162,0.0179329193025,0.0178671767415,0.0175800677978,0.0175281036603,0.0174673457615,0.0174136130026,0.0173629875241,0.017306269112,0.0172560867271,0.0171991988531,0.0171468245342,0.0170978973705,0.0170466784543,0.0170493867622,0.0174936106051,0.017430738073,0.0174434087856,0.0177789269863,0.0177295256756,0.0176804211218,0.0176304851975,0.0175795185467,0.0176996642461,0.0176479717294,0.0175828960627,0.0175326444007,0.0174850597126,0.017521299081,0.017471693631,0.0174883657535,0.0174393590963,0.0173929371616,0.0173449266589,0.0172978193882,0.0172503821455,0.0172022249891,0.0171569574708,0.016904652019,0.0172514665849,0.0171891817696,0.0171445318465,0.0172532470563,0.0172067753805,0.0171550701115,0.0171112600832,0.017442477291,0.017556365343,0.0172833068011,0.01723945369,0.0171958379234,0.0172403940403,0.0175578049477,0.0175137946557,0.0175516197033,0.0174950797296,0.0174491466135,0.0175883021606,0.0175418970622,0.0174935016588,0.0174497327811,0.0174053419243,0.0173589878929,0.0173169589154,0.0172751449271,0.0170352816025,0.0169876753336,0.0169456370792,0.0169770715675,0.0169365818568,0.0168945181638,0.0168544456241,0.0169789352229,0.0173890586371,0.0174971185124,0.0174561067364,0.0172445267221,0.0173003879558,0.0171023716706,0.0171305549911,0.0174184293388,0.0173722354565,0.0173263378798,0.0172777020096,0.0174294930153,0.0173896762556,0.0173484105136,0.0171211265922,0.0174223766088,0.0173822240668,0.0171549409567,0.0171162783486,0.0171768260812,0.0171280514903,0.0175240655773,0.0179163164583,0.0182020415158,0.0181500394943,0.0179875764885,0.0179447751511,0.0180434697232,0.0180039506893,0.0179592783597,0.0182443429852,0.0185839338597,0.018543690273,0.0185036286143,0.0184535176537,0.0187494963209,0.0187047536937,0.0186631123717,0.0186220574016,0.0186864774455,0.0191796715949,0.0191340420666,0.0190919424999,0.0190433197566,0.0190020393321,0.0189547315839,0.0189083415218,0.0188665234813,0.0191604588687,0.0195783623156,0.0195302142908,0.0194901279039,0.0194479091358,0.0195624693811,0.0195191724926,0.0194771090353,0.0198247781018,0.0197846664209,0.0199194066752,0.0198751812288,0.0198349136446,0.0197944877957,0.0197516355962,0.0197808268251,0.0196070256801,0.019562375083,0.0193922736937,0.0193532963017,0.019309876096,0.0196345476052,0.0195942465656,0.0197298984103,0.0195616644628,0.0194283384993,0.0193099085747,0.0191948136178,0.0194974733198,0.0194581837384,0.0195667265831,0.0195288868732,0.0194901971512,0.0193770174804,0.019421308416,0.0193841398136,0.0193471175689,0.0193034087301,0.0192627622181,0.0192262309542,0.0194773040929,0.0195269224821,0.0196466076558,0.0197042788918,0.0196670977533,0.0197252461688,0.0196873290131,0.0196505887349,0.0196110333005,0.0195723921428,0.0195333764761,0.0194972348126,0.0194571213692,0.0194212742717,0.0193852100372,0.0194354279995,0.019399738966,0.0193573492504,0.0194316595971,0.019682535548,0.0196467017852,0.0196107471997,0.0196437403484,0.0197060544264,0.0197734917658,0.0196354728114,0.0200642752689,0.020028312719,0.0199893278023,0.0202744974169,0.0201711768596,0.0205127925313,0.0207920507201,0.0207543298536,0.0207176457575,0.0209515350902,0.0209080639371,0.0212181716392,0.0211809002453,0.0211438414487,0.0211066795198,0.0210682491086,0.0210292760907,0.020992685586,0.0210546241417,0.0210172069989,0.0209752664402,0.0209383083724,0.0209014123845,0.0208647994144,0.0208275177723,0.0207170095842,0.0210242049654,0.0209851371674,0.0212504938787,0.0212126457435,0.0211757214153,0.0214956163375,0.0215912660067,0.021654299861,0.0216178817383,0.0215792285764,0.0215391594744,0.0218060897739,0.021871903012,0.0219770849247,0.0219405295827,0.0219038283798,0.0217907100935,0.0217546447678,0.0217186340241,0.0219993541932,0.0219629368415,0.0219230402189,0.0218870161808,0.0218027338516,0.0220273581562,0.0219468467879,0.0220067698732,0.0219709683517,0.0220355461121,0.0219945544629,0.0219574643725,0.0219220001811,0.021885971608,0.0218506805372,0.0218154436899,0.0217804441464,0.0217017118494,0.0219609684685,0.0219252441561,0.0218888012794,0.0221759225047,0.021773213926,0.0213726280177,0.0217188902728,0.021813322897,0.02189971172,0.0223363089071,0.0226520251442,0.0225960238689,0.0222118616292,0.0217998847679,0.021456302728,0.020997399688,0.0209638205498,0.0210356630212,0.0210013871194,0.021030017506,0.0209972435347,0.0209622144766,0.0210366959042,0.0207747424882,0.0208059785443,0.0211128532443,0.02116471337,0.0208646103009,0.0209798696919,0.0210786389878,0.0207222857757,0.0207589706838,0.020726677607,0.0204018038587,0.0206924613137,0.020660182199,0.0203397898965,0.0203050907985,0.0200597488545,0.020025223584,0.0201149165771,0.0201634133163,0.0201314531421,0.0201001338547,0.0200689168088,0.019774800904,0.0196994599314,0.018945084318,0.0192145169582,0.0184517403031,0.0184183722776,0.0186080329159,0.0185740312422,0.0188534218386,0.0187821425828,0.01886768582,0.0185984416433,0.0185706953971,0.0185384418781,0.0185093203958,0.0185530396184,0.0186008615828,0.0186839576064,0.0187437306778,0.0188114617914,0.0190465824892,0.0190176027993,0.0189508197895,0.0189180122317,0.0193252424001,0.0192931206719,0.0192630714915,0.0192312814125,0.0192024066981,0.0191748419938,0.0194367120065,0.0194064353994,0.019375975769,0.0191212474276,0.0190926153272,0.0192963652801,0.0190012841337,0.0189640581239,0.0189417068278,0.0186945541496,0.0187502989009,0.0183396236783,0.0183738254914,0.0183469041271,0.0183200652691,0.0182319682673,0.0185009340746,0.0185657312528,0.0189503153179,0.0189226065817,0.0191967536413,0.0189684639694,0.0187855392723,0.0189751344807,0.0187373077723,0.0188090995907,0.0190537115911,0.0188550760955,0.018826353992,0.0187932217378,0.0190516906463,0.0191000676212,0.0190238287286,0.0189942120854,0.0188273238422,0.0188001883546,0.0190480760272,0.0190765894122,0.0190491396363,0.019093678187,0.0193287799754,0.0189886184034,0.0189782629768,0.019031643872,0.0190041850419,0.0194417583741,0.0193019258556,0.0195131033314,0.0191069043553,0.0190773833975,0.0190465079981,0.0190964127566,0.0187607654113,0.0186817395308,0.0183346374027,0.0185429163244,0.0185169602066,0.018332892272,0.0185747582532,0.0186477311544,0.0183658738759,0.0186145938927,0.0186110264829,0.0185834597447,0.0185485330824,0.0185226833276,0.0187708968734,0.0186633514809,0.0188837778571,0.0185457883752,0.0185833747044,0.018607406085,0.0185807333923,0.0186546403635,0.0186246628161,0.0188802131674,0.0189117823037,0.0191514185193,0.0193559340174,0.0193276704507,0.0197967353168,0.0198416362272,0.0194969681255,0.0195438376229,0.0195145148958,0.0192436565748,0.0189403829303,0.0186750096,0.0189005968742,0.0189405204078,0.0189131068691,0.0188866869133,0.0189643160946,0.0186619212581,0.0186277120709,0.0185962985343,0.0180016370759,0.0180824543006,0.0180575514524,0.0182874958916,0.0182614318899,0.0182363195499,0.0184510500364,0.0183643146817,0.0181925736115,0.0181640166711,0.0181301151556,0.0181586015365,0.0181244691808,0.0178123528829,0.0177883805084,0.0176804733034,0.0171336620347,0.0171848119049,0.0171597445905,0.0170522416379,0.0171344945093,0.0171547699036,0.0170621489779,0.0171481351546,0.0173747279715,0.0173511298284,0.0171938357036,0.0174289060259,0.0176877975669,0.0176579902983,0.0176334766019,0.0176023311055,0.0173403353639,0.017311901807,0.0171692206574,0.0172560510616,0.0172325584215,0.0172055749237,0.0170831105554,0.0173080226023,0.0172835905591,0.0174696973654,0.0172393705197,0.0172160316516,0.0171889255663,0.0171564347931,0.0171768072264,0.0171540610031,0.0173433119757,0.0173676070138,0.0175747981051,0.0178138661353,0.0180047824001,0.018032663514,0.0182437276523,0.0182186480993,0.018191565576,0.0176148971884,0.017590783898,0.0173553061257,0.01686650879,0.0169733088603,0.0169498459902,0.0166582971643,0.0165585170116,0.0167795650461,0.0167510956042,0.016922923366,0.0170932775354,0.0170689629146,0.0173100468876,0.0173941680904,0.0174204743464,0.0175967088959,0.0175734078964,0.017384029428,0.0173603791022,0.0173370198374,0.0176552747631,0.0177415953253,0.0177128598578,0.0179188679933,0.0176881000218,0.017596091419,0.0175723040824,0.0172821817119,0.0170058360064,0.0169835888197,0.0172554094426,0.0172273956898,0.0170969385855,0.0166274895923,0.0168405352821,0.0170145889808,0.0172152804476,0.0174978913263,0.0174729498223,0.0172387835927,0.0173519608493,0.0173264199384,0.0176003546887,0.0177911468407,0.0177687050076,0.0178555952893,0.0178316658601,0.0177873116684,0.0176229533473,0.0173682170803,0.0172699537353,0.0172470366325,0.0172246325506,0.0173897573801,0.0174808102895,0.0174522262995,0.0177492034227,0.0176450969848,0.0171774424728,0.0171558593917,0.0170591805056,0.0169492342391,0.0169232218247,0.0172057115971,0.0170985160524,0.0170711215603,0.0170404908429,0.0170191142676,0.0169930368797,0.0168965435319,0.0167991430215,0.0169757347227,0.0169502974103,0.0169193937704,0.0171914046656,0.0174757450228,0.0175624757105,0.0177590529141,0.0173405758038,0.0172389642806,0.0172177605686,0.017195273582,0.0171697086214,0.0172574662617,0.0173474644842,0.0175120786937,0.0174175848832,0.0173959292385,0.0173643886894,0.0171208801381,0.017023482985,0.0171699342171,0.0171479957514,0.017424707603,0.0173932289009,0.0173033290037
cum_cal_loss	0.0,0.0138888888889,0.03125,0.005,0.0633366213896,0.0725161591545,0.0817875027219,0.0819150235901,0.0899195762817,0.0895989584045,0.0378509811691,0.0230778017079,0.109076841968,0.106965042628,0.112863360449,0.11347362736,0.112161292161,0.103750135729,0.0999530882878,0.0978689133208,0.0918178154186,0.0951240547752,0.101203828924,0.0393078827008,0.0240497598021,0.0241755215027,0.0307540906295,0.0345675929459,0.034074569874,0.0407752090144,0.0430814070432,0.045041842498,0.0442825139723,0.0420851325902,0.0407796985723,0.0356320322114,0.038690660051,0.0398176984696,0.0370404792014,0.0370475068517,0.0302038339622,0.0295999539365,0.0306706157794,0.0293360119025,0.0282006065877,0.024082729858,0.0212511182231,0.0211833400115,0.0204171748078,0.018580299444,0.0194703210218,0.0195770133841,0.0207591331215,0.020240551899,0.0220150222315,0.0241987956875,0.0218193968416,0.0210419796998,0.018801531019,0.0184661375898,0.0182162174007,0.0185462256377,0.0176393782774,0.0171445654795,0.0167558778576,0.0178971090092,0.0187326223988,0.0181172047715,0.0167537856931,0.0162713028516,0.0158750838092,0.0160180331752,0.0181241363836,0.0196620534094,0.019302842922,0.0189984048846,0.0175622000612,0.0173212466642,0.016815672006,0.0166181840556,0.0166258221052,0.0184953568526,0.0174253856422,0.017253615106,0.0179399472865,0.0179433209644,0.0171951223208,0.0174914159391,0.018011508094,0.0174689720615,0.0170794233575,0.0175828220302,0.0168848289064,0.0163250977285,0.0160005175192,0.0157160849186,0.0154663007029,0.0152734948782,0.0150574077756,0.0155984328354,0.0159426069,0.0156531288926,0.0153952645176,0.0155800445524,0.0160268287791,0.0157953420447,0.0151112312517,0.0159124045016,0.0157075357018,0.0155236318443,0.0153582933798,0.0149714223447,0.0148268330142,0.0146372734551,0.0146091147075,0.014722549042,0.014351376551,0.0133252802866,0.0133838367387,0.0126897398593,0.0125825020794,0.0124870770521,0.0136457208547,0.0135528911759,0.0132736437193,0.0147341504388,0.0148084492781,0.0147178082243,0.0146113989667,0.0144987574636,0.0139203009046,0.0138451783549,0.0138512543525,0.0133910005798,0.0133270124295,0.0131302620955,0.0129770786663,0.0125470640121,0.01253668592,0.0124502165758,0.0128734170486,0.0127929128493,0.0127197931311,0.0140073373966,0.0139425045724,0.0138351452559,0.012898010286,0.012745199946,0.0127296155194,0.0126394807124,0.0124982282779,0.012484157848,0.012403535672,0.012484011562,0.0124101494963,0.0129083232196,0.014150214498,0.0137149144253,0.0134948107115,0.0126050300984,0.0126786546509,0.0126117529774,0.0127856233584,0.011246166584,0.0111931050815,0.00930083258652,0.00903529501767,0.00899956892061,0.00892570778203,0.00887066841164,0.010751128312,0.00932938081253,0.00951436749427,0.0103741620336,0.0103175442853,0.0102658563995,0.0100053999761,0.00998527461468,0.00991716146904,0.00869887958437,0.00946149868284,0.0105769688197,0.0105119507108,0.0112885243303,0.0114471258946,0.0113830444754,0.0115218700632,0.0123233494774,0.012259858956,0.0122007048105,0.0121455763126,0.0120941856095,0.0123905243278,0.0121309345101,0.0119510721914,0.0119045316572,0.011861155164,0.012740098183,0.0128085271691,0.0127104803807,0.0124165153102,0.0135396781946,0.0138884024609,0.0138238308393,0.0137628686567,0.014161748673,0.0141179909462,0.0141587270203,0.0139817174601,0.0143819701627,0.0142892203384,0.0142012812034,0.0142786528544,0.0140852746103,0.0137253061744,0.0136450851819,0.0144275490653,0.0143484453827,0.0146706996667,0.0145944887305,0.0145220037765,0.0144530342578,0.0143873821287,0.014252932227,0.014191242222,0.0141324883896,0.0140765064345,0.0139919195158,0.013939127069,0.0138887909059,0.0138407742682,0.0128312649277,0.0125461690671,0.0117988004714,0.0117547463052,0.0117180707681,0.0116833574304,0.0116504946567,0.011619377127,0.0115899054618,0.0109789858989,0.0104658960488,0.0104426033149,0.010420726545,0.0104001833716,0.0103808960401,0.0103627911439,0.0100936361772,0.0100777407561,0.0100628806517,0.0100489944429,0.0100360241296,0.0100259289985,0.0100139032839,0.0100026833118,0.010028551423,0.00981322584818,0.00964052095764,0.00963151032058,0.00933202769989,0.009324837211,0.0091924577739,0.00918641186897,0.00918095946057,0.00878857260911,0.00868879816891,0.00868570075411,0.00861571792716,0.00829054759344,0.00828937360647,0.00828865691282,0.00824522446122,0.00824508755975,0.00822358180956,0.00822391367901,0.00822461107406,0.00822564822247,0.00822700080166,0.00822864585907,0.00823056173692,0.0082327280011,0.00829835803214,0.00830052480362,0.00829851551067,0.0083540246723,0.00835620969998,0.00835859138,0.00836115368949,0.0083638815167,0.00836676061097,0.0083804500023,0.00838341197174,0.00841212287416,0.00848181896255,0.00848456538895,0.00848742650265,0.008490391144,0.00849344879458,0.00849658954192,0.00849980404606,0.00850308350801,0.00850641963984,0.00850980463646,0.00851323114892,0.00851669225915,0.0085201814561,0.00861359313953,0.00861680141274,0.00862002771929,0.00862326663837,0.00838439625054,0.00838836991868,0.00839234182481,0.00819360620278,0.00844415400301,0.00844793755221,0.00845171188044,0.00845547307672,0.00849313341568,0.00849675309542,0.00850035333608,0.00850393090808,0.00850748278273,0.00861339183724,0.00861659045029,0.00861975988066,0.00862289762683,0.00873547765377,0.00873824212482,0.00874097246691,0.00878597902273,0.00878853450831,0.00892094588012,0.00876222231475,0.00876480190691,0.00876734235859,0.00876984199332,0.00877229924586,0.00864173652594,0.00864451399649,0.00878621758777,0.00893190296675,0.00893380837028,0.00893567029365,0.00893748754183,0.00909859646193,0.00909991421673,0.00910118780011,0.00910241623177,0.0097195257189,0.00977043145353,0.00982659739931,0.00971929320854,0.00988290663514,0.0100492117843,0.0100478020616,0.0101117156633,0.0101101050019,0.0101784028261,0.0102520051291,0.01042738194,0.0104249041328,0.0104223982159,0.0104198633746,0.0104172988461,0.0105912431627,0.0106661104881,0.0106628744489,0.0107433277006,0.0107398620547,0.010922628233,0.0109186686705,0.0109146839329,0.0109953848245,0.0115587476287,0.0117411165935,0.011735012512,0.0116371325202,0.0116312790375,0.0116254082538,0.0116195196138,0.0118023409341,0.0117959860301,0.0117896145624,0.0117832260495,0.011776820037,0.0117703960957,0.0117639538207,0.01175749283,0.0117510127633,0.0117445132807,0.0117379940618,0.0118175140196,0.0117487189598,0.0117421854853,0.0116819339232,0.0118627214694,0.0118559057225,0.0118490708317,0.0118422165366,0.011837692256,0.0117935962916,0.0117891002889,0.0117845163958,0.0117798461297,0.0117750909693,0.0117450115707,0.011740256096,0.011722092519,0.0117173093031,0.0117124451428,0.0117075013706,0.011702479286,0.0116973801566,0.0116922052192,0.0116869556805,0.0118627019402,0.0118512160488,0.0118455366722,0.0118397870055,0.0118402920331,0.0118344854228,0.0118286108017,0.0118226692171,0.0118248063542,0.0118397468557,0.0119545440357,0.0119482777552,0.0119419481477,0.0119630810379,0.0119805506479,0.011974100521,0.0120049024217,0.0119983369338,0.0119917118324,0.0120284681493,0.0120217173377,0.0120149090786,0.0120080442073,0.01200112354,0.0119941478745,0.0119871179906,0.0119800346506,0.0120951653323,0.0120877929696,0.0120803697706,0.012118533738,0.0121109936879,0.0121034045907,0.0120957671159,0.0121389901594,0.0121729178185,0.0122213780636,0.0122134727904,0.0123295793825,0.0123792111096,0.0124980819103,0.0125484185263,0.0126800678566,0.012671212426,0.0126623160762,0.012653379376,0.012707425653,0.0126983544746,0.0126892445263,0.0128135092281,0.0128555366619,0.0128460801483,0.012971505016,0.0129617716955,0.0130150245177,0.0130051666347,0.0130482326864,0.013091104758,0.0131336680089,0.0131235738143,0.0132482314202,0.0132378711871,0.0132984676847,0.0132879745692,0.0132774515201,0.0133200851065,0.013459821073,0.0134489433771,0.0134380379983,0.0134271053263,0.0135668958705,0.0135556786256,0.0135444359255,0.01353316813,0.0135903142973,0.0137916139261,0.0137798543369,0.0137680722929,0.0137562681206,0.0137444421397,0.0137325946638,0.0137207260008,0.0137088364525,0.0137497410482,0.013789952339,0.0137779307318,0.0137658893383,0.0137538284403,0.0138148149069,0.013802640367,0.0137904472712,0.013830303748,0.0138180392988,0.013878590315,0.0138662157794,0.0138538240888,0.0138414154896,0.0138289902244,0.0138871374712,0.0140096061955,0.0139968701122,0.0139841190081,0.0139713531068,0.0139585726284,0.0140925752864,0.0140795534668,0.0141384469572,0.0142622603957,0.0143859071124,0.0145092021479,0.0146319799544,0.0147734960558,0.0147593228275,0.0148154141619,0.0148011550301,0.0147868876512,0.0149097321735,0.0149645701697,0.0149500220795,0.014935467106,0.0149209054092,0.0149063371469,0.0148917624744,0.0149295832005,0.0149830177456,0.0150384987935,0.0150909394057,0.0150761051433,0.0151270228013,0.0151121187305,0.0150972098908,0.0150822964221,0.0150673784622,0.0150524561474,0.0150375296121,0.0150225989894,0.0150076644108,0.0149927260063,0.0150416319306,0.0150266300334,0.0150116247828,0.0150589748666,0.0150964699831,0.0150813656502,0.0150662585575,0.0151121720747,0.0151566406325,0.0151996729199,0.0153145487834,0.0156756796,0.0156596478081,0.0156436166967,0.0156558389112,0.0157683989195,0.0157800733887,0.0157914113653,0.0157752380034,0.0157590660042,0.0158123221289,0.0157960885171,0.0158070043124,0.0157907814754,0.0157745604621,0.0157583413647,0.0157421242748,0.0157259092834,0.0157096964808,0.0157494072265,0.0157331573388,0.0157169099468,0.0157006651385,0.0156844230017,0.0156681836235,0.0156519470907,0.0157599717883,0.0157703807479,0.0157540050537,0.0158844872481,0.0158679270408,0.0158513710063,0.0158612475185,0.0159114009444,0.0159488235149,0.015932193633,0.0159155683169,0.0158989476442,0.0159083530587,0.0159442560262,0.0159929261466,0.0159762387863,0.0159595564321,0.0160648293695,0.0160480094312,0.016031195101,0.0160399709433,0.0160231751678,0.0160063850967,0.0159896008034,0.016092815383,0.0161011264949,0.0162029372293,0.0162365729353,0.016219509456,0.0162317027169,0.0162146537096,0.0161976115246,0.0161805762307,0.0161635478965,0.0161465265907,0.0161295123821,0.0161125053395,0.0162116061934,0.0162194662646,0.0162023528098,0.0161852469893,0.0161928117343,0.0157992185037,0.0155834904332,0.015896411513,0.0159424122145,0.01598733434,0.0161370892413,0.0162616611055,0.0161374431182,0.0157727419171,0.0152078771788,0.0147185554012,0.0143227280084,0.0143088030928,0.0143546463405,0.0143406709637,0.0140771308548,0.0140643075663,0.0140514817446,0.0140966590958,0.0136782769894,0.0134397231589,0.0137079334045,0.0137415948858,0.0133496328203,0.0133949815112,0.0134394557677,0.0130996925331,0.0128854431692,0.0128752148799,0.0125655495594,0.012818508986,0.0128083986504,0.0125461690098,0.0125364635944,0.0121729204552,0.0121637657707,0.0122075726146,0.0122383399047,0.0122291028617,0.0122198658915,0.0122106288123,0.011926632959,0.0120210696571,0.011830718531,0.0119527946326,0.0117753269101,0.0117667863468,0.0113845564865,0.0113765773465,0.0116129077312,0.0117052477631,0.0117475450827,0.0114884712494,0.0114803733176,0.0114722713654,0.01146416526,0.0112768594256,0.0111077991325,0.0111487756224,0.0109975994207,0.0108636286172,0.0109787087998,0.0109705905162,0.0110624416216,0.0110542443187,0.0111940789418,0.0111857348446,0.0111774286344,0.0111691593514,0.0111609260607,0.0110965889802,0.0111090083094,0.0111009053776,0.0110928362785,0.0107685680627,0.0107609934686,0.010404212277,0.0101710709305,0.0101643639483,0.00979027160292,0.00956168284266,0.00960162267409,0.00929094103851,0.0093074454666,0.00930198736785,0.00929655256034,0.00938171604452,0.00948883670058,0.00936956282734,0.00950324305401,0.00949713351897,0.00951148468173,0.00923437104494,0.00899095260315,0.00867683767159,0.00847069899982,0.00836770495678,0.00838333682451,0.00819781711365,0.00819299907888,0.00818822366613,0.00828945034709,0.00830707540307,0.00839136140104,0.00838637525505,0.00817688255691,0.00817222289853,0.00827331447665,0.00829060632403,0.00828584100368,0.00832167359275,0.00842157959315,0.00826722295326,0.00809838788729,0.00811547632655,0.00811100462041,0.00824093287187,0.00806034194223,0.00775868895691,0.00748821941525,0.00748462143949,0.0074810565727,0.00749862011392,0.00724769570199,0.00732345677161,0.00708658511942,0.00685072263733,0.00684802933038,0.00668532570983,0.0067696668944,0.00668025397984,0.00653854453676,0.00655398670364,0.00647464209083,0.00647192756478,0.00646925190411,0.00646661407742,0.00624658079569,0.00631491001351,0.00639560122417,0.006193386925,0.00621626868164,0.00623448369926,0.00623219708516,0.00615446737558,0.00615171546975,0.00595422718018,0.00597255625231,0.00598868381812,0.00606185840141,0.00605927895392,0.00618516092888,0.0062202162527,0.00599954173727,0.00603514159642,0.006032649151,0.00589964638675,0.00569999692577,0.00551866232305,0.0055338884308,0.00557015614119,0.00556829545104,0.0055664747335,0.00549929553191,0.00532533745717,0.00532323086883,0.00532117326857,0.00519554214826,0.0051387519449,0.00513628628775,0.00515140681392,0.00514898372615,0.00514661748291,0.00521647554788,0.00527746628625,0.00512818851666,0.00512590876372,0.00512368311896,0.00514659664169,0.0051443987469,0.00497829579645,0.00497635334967,0.00503406048902,0.00491867003063,0.00495322757591,0.00495136989732,0.00481058794299,0.00475997954485,0.00478357499961,0.00484152331948,0.0048010178826,0.00481570461826,0.00481267196283,0.00467402229586,0.00450522474161,0.00452019171655,0.00451758696565,0.00451504930829,0.00451257741045,0.00436704931945,0.00436481694547,0.00424203172182,0.00420848410654,0.00420576435591,0.00420311659257,0.00409445050969,0.0039516935024,0.00394941749782,0.00400819781489,0.00390440969855,0.00390225989298,0.00390017687359,0.00389815935369,0.00392630894781,0.00392432516929,0.00398367497467,0.0040123128072,0.00407235723932,0.0039307075135,0.00394477354213,0.00397396176512,0.00398795431081,0.00398597564821,0.00398405840632,0.00388535337975,0.00388361196887,0.00373356228452,0.00364324968106,0.00377556405869,0.00377401080155,0.0036514257662,0.00369816397915,0.00371114643906,0.00370972702211,0.00376447839722,0.00377741525345,0.0037759777596,0.00365020398979,0.00361802184696,0.00364753483922,0.00369913833009,0.00369718781773,0.00358377928852,0.00358202119924,0.00358032418142,0.00368319770476,0.00365743544642,0.00365503344784,0.0036679712896,0.00352655967436,0.00357320964537,0.00357097504553,0.00345564707359,0.00334962133765,0.00334770439776,0.00324474234195,0.00324300646808,0.00314567927275,0.00306244729993,0.00307527466408,0.00311945239614,0.00313227712757,0.00303579993369,0.0030343665697,0.00295084679256,0.00308674337867,0.003085316726,0.00300591232526,0.00304079484134,0.00303947997375,0.00301808450645,0.00301619327413,0.00319805325652,0.00307330031065,0.00300211017262,0.0030315397775,0.00302970608948,0.00302793728061,0.00306235116165,0.00304657489142,0.00304418012394,0.00297081224076,0.00299990409135,0.00292340043104,0.00292121429,0.00295134840583,0.00281474077791,0.0028127428375,0.00274124034096,0.00276983283876,0.00276795278638,0.00276613922557,0.00276439105343,0.00276270718589,0.00264409823178,0.00267366844086,0.00270799225804,0.00270643487455,0.00270493935063,0.00280556998365,0.00273273033698,0.00271877069516,0.00273084457029,0.00266152110476,0.00258687884076,0.00258494090994,0.0025830698963,0.00248346554809,0.00247536327467,0.00247396100776,0.00250598774385,0.00244238694352,0.00243940138645,0.00243649551623,0.00237150986233,0.00239916977655,0.00241070204847,0.00240791028525,0.00249614626315,0.00249334275806,0.00238336372988
cum_cal_loss_batch	0.0,0.0138888888889,0.154761904762,0.0729166666667,0.0648148148149,0.141532050055,0.12866550005,0.117943375046,0.108870807734,0.101094321471,0.0999100285884,0.100672614331,0.0971825795316,0.0913013749242,0.116864018715,0.180345001193,0.186417498714,0.192722803222,0.185103304939,0.178047975071,0.173521692264,0.163653935899,0.158332553721,0.15409937335,0.146198997113,0.141044864248,0.148975191419,0.142564462157,0.142358341605,0.149713225079,0.144330592554,0.12763765789,0.12531107986,0.123457195604,0.118854488439,0.11188535588,0.0974000875702,0.0965910539911,0.0929784313302,0.0861515983651,0.0826319283723,0.0800348412017,0.081949668899,0.0802971211785,0.0798233355847,0.07788234818,0.077394832432,0.0777993979315,0.0755953120668,0.0793483162542,0.0783709196745,0.0752615124657,0.0748953364795,0.0733002760976,0.0734736286729,0.0682100040207,0.0657801346384,0.0430161072987,0.0434299782921,0.0417097622629,0.0403337916187,0.0425355065124,0.0411261198882,0.0398602567434,0.0389145327341,0.0432435208363,0.0461346985153,0.0453104304188,0.0380950755466,0.0375209239718,0.035623385221,0.0358051808693,0.0353845199257,0.0333893127702,0.0330767422293,0.0328442292493,0.0328782977243,0.0326968936815,0.034881862595,0.0335178609045,0.0334498922881,0.0360174405328,0.0319096230865,0.0307917428862,0.0303578220501,0.0325469171224,0.0325717236873,0.032592358641,0.035155382432,0.0325782988886,0.0310964951285,0.0301439651629,0.0288007966235,0.0292895995307,0.0291845703854,0.0279114314781,0.027845819606,0.0268153075681,0.0267645606068,0.0265744203286,0.0287740536436,0.0274829568601,0.0274490539459,0.0287575254518,0.0291585856691,0.029119723305,0.0295829440043,0.0303897577555,0.0303515194847,0.030343140949,0.0303803712452,0.0293713830828,0.0283211390894,0.0289698249067,0.028227414447,0.0290554405059,0.027839445519,0.026280036264,0.025765392413,0.0248420119473,0.0239628856363,0.0239507239126,0.0245069805203,0.0237355020717,0.0238300542705,0.0245577926195,0.024071210238,0.0233916558557,0.0221513569914,0.0222248132739,0.0210813091339,0.0211170609243,0.0203947873649,0.020018983948,0.0194645572535,0.0185919259185,0.0197792759391,0.0195171849902,0.0193590808306,0.0187588080072,0.0189022073992,0.0183531422938,0.0178589291754,0.0181220034472,0.0191543907297,0.0191736573398,0.0191961302573,0.0184701666426,0.0185267991005,0.0179999554695,0.0177261630554,0.0176698978657,0.017203191529,0.0165584664039,0.0165644830929,0.0169367424693,0.0170661228651,0.0167364684953,0.0171634247154,0.0169914735424,0.016545017024,0.0165147607136,0.0158521540929,0.0162796733834,0.0162620382073,0.0159356835911,0.016434302148,0.016383879863,0.0161740101307,0.0160953036445,0.0167211646322,0.0160655316607,0.0160496727528,0.0159907113239,0.0159378597688,0.0158938080439,0.015733397418,0.015527782748,0.0154624073692,0.0153581043398,0.01526862299,0.0152730790027,0.0151971281039,0.0151352506161,0.0145089638622,0.0144591240673,0.0143327287747,0.0142649203438,0.014207345287,0.0141609259905,0.0141182871425,0.0140855460542,0.0136163367928,0.0136002511623,0.0139230133525,0.0139046933197,0.0138984691773,0.0144428230185,0.0141948002636,0.0140343528938,0.013892342972,0.013915719966,0.014332664316,0.0142784780787,0.0142312006735,0.0137212265789,0.0136108833489,0.0135824746841,0.0134342760584,0.0139795159142,0.0138958025394,0.0138187893544,0.0138333060945,0.0137660004584,0.0136312778007,0.0135729080615,0.0140661373153,0.0140139732355,0.0135902934555,0.0135461233435,0.0135061015562,0.0134742428246,0.0134440034529,0.0134259998265,0.013405780043,0.013387995435,0.0133741675056,0.0129035843854,0.0128948079315,0.0128919572233,0.012617331435,0.0128978431408,0.0128323244009,0.0128185609978,0.0124543852888,0.0124524954549,0.0124555507803,0.0122118897142,0.0119894203994,0.0119956347196,0.0120281651667,0.0120936292231,0.0121011823039,0.0119067642983,0.0117195104396,0.011553260028,0.0114051944553,0.0111155004309,0.0109818747661,0.0109956588183,0.0108689095652,0.0107582592613,0.0108067010517,0.0107057735927,0.0106083544559,0.0106360681748,0.01068891442,0.0104713745402,0.0103876000048,0.0106910567471,0.0106141903019,0.0104599416713,0.0103917044899,0.0103292221298,0.0101962165417,0.0102532673802,0.0101941137236,0.0102430659772,0.0101586180816,0.0101082002729,0.0100621485282,0.0100154075766,0.00997389501179,0.00994959885445,0.0099119373718,0.00987802049626,0.00984771446564,0.00982188676177,0.00979725317679,0.00977638829328,0.00975699024343,0.0100865864073,0.0100678356409,0.0101135801046,0.0101530168936,0.010135744183,0.0101228546978,0.0101091190462,0.0100967714664,0.0100888851358,0.0100842262026,0.0100745482841,0.0101353140855,0.0102314913282,0.0102238578575,0.010215797097,0.0102099182254,0.0102045845263,0.0102024583994,0.0101984005443,0.0101945007067,0.0101919382495,0.0101903478288,0.0101890241393,0.0101885984954,0.0101873299222,0.0102199972746,0.0102200193842,0.0102231394609,0.0102226553641,0.0102380896751,0.0102389926915,0.010243468891,0.010280356118,0.0105903611633,0.0105895768555,0.0105935935877,0.0105939884416,0.010652765806,0.0106521900817,0.0106548124936,0.0106649669092,0.0106661993342,0.0106876558998,0.0106901864074,0.0106949102674,0.0106997151128,0.0108089033897,0.010809020701,0.0108090114644,0.0108694551508,0.0108703984501,0.0109000630131,0.0109469495181,0.0109464511956,0.0109567606412,0.0109608694169,0.0109602452651,0.0110244776472,0.0110248837481,0.011053510413,0.0111832992758,0.0111833845216,0.011183508944,0.0111820620244,0.0112064985557,0.0112139933717,0.0112170801667,0.0112152750709,0.0113828964672,0.0114214111921,0.0114780779764,0.0115458944836,0.011556539385,0.0117082547902,0.01170494316,0.0117444062396,0.0117451536154,0.0117884539354,0.0118436204881,0.0118580081164,0.0118597759103,0.0118603871696,0.0118659428397,0.0118617028227,0.0119592584923,0.0120218037175,0.0120163860342,0.0120482871869,0.0120470502447,0.0120558801271,0.0120498730285,0.0120528115128,0.0121063177934,0.0122908819918,0.0122985639079,0.0122961219347,0.0123426951589,0.0123361225474,0.0123301341901,0.0123285756615,0.0123341619246,0.0120716729597,0.0120688638105,0.0120627965905,0.0118550841474,0.0118510613535,0.0116816968827,0.01167832006,0.0115356543664,0.0114170884599,0.0113138751729,0.011340061242,0.0114232265964,0.0114234167747,0.0114523656682,0.0115523190777,0.0114650949816,0.0113884316808,0.0113200367597,0.0112585409201,0.0113176244813,0.0112621992019,0.011264133623,0.0112143854392,0.0111695507494,0.0112071859305,0.0111657182127,0.0111878632279,0.0111497994801,0.01111478803,0.0110820113771,0.0110514271421,0.0110227133327,0.0109956947994,0.0109701719491,0.0109746143968,0.0110436987565,0.0110455964026,0.0110213306593,0.0110707179207,0.011047610256,0.0110259883623,0.0110048027903,0.0110717829152,0.0111211137926,0.0111294071566,0.0111088412886,0.0110889886491,0.0111207075104,0.0111852906754,0.0111659113189,0.0111908543973,0.0111886176955,0.0111701441554,0.0112274261442,0.0112094938851,0.0111924802742,0.0111752135572,0.0111585099833,0.0111426365498,0.0111263105387,0.0111102822673,0.0111150122144,0.011100771638,0.0110855957543,0.011103859217,0.0110885682458,0.011073922947,0.0110590455238,0.0111054618056,0.01118614853,0.011223925319,0.0112088849525,0.0112101877185,0.0112370008275,0.0112375722033,0.0112508837429,0.0113368945986,0.0113233224102,0.0113099557658,0.0112977329583,0.0113497605101,0.0113349742741,0.0113207762716,0.0113278750872,0.0113868055732,0.0113723104734,0.0113815670875,0.0113669243827,0.0113908243773,0.0113796087901,0.011461332975,0.011544434162,0.0115977571147,0.0115868827413,0.011584283646,0.0115705149357,0.0115966310228,0.0115818468795,0.0115689390447,0.0116217711648,0.0117354669138,0.0117205471885,0.0117056885893,0.0116946947253,0.0117874207771,0.0117741641479,0.0117599271327,0.0117456057123,0.0117677568846,0.0119224380653,0.0119093515389,0.0118950766663,0.0118835728967,0.0118692615371,0.01185755666,0.0118456442757,0.0118319437685,0.0118836902524,0.0119561136137,0.0119445928685,0.0119297641139,0.0119159026511,0.0119438677391,0.0119304595767,0.0119166444869,0.0119790605675,0.0119641856392,0.0120023086749,0.0119891432623,0.0119743820141,0.0119597846966,0.0119463563686,0.0119529874853,0.0119521492508,0.0119398655663,0.0119302737788,0.0119157333846,0.0119033786621,0.0120008238615,0.0119866971321,0.0120227226468,0.0120235061054,0.0120150900089,0.0120054735059,0.0119960160349,0.0120822430193,0.0120678758648,0.0120890304862,0.0120739954552,0.0120594338772,0.0120501881332,0.0120595758633,0.0120445225983,0.0120294908178,0.0120179267417,0.0120048611047,0.0119898833423,0.0120306782275,0.0120409244299,0.012064300775,0.012076599817,0.0120615468358,0.0120732572084,0.012058589055,0.012043460828,0.0120297960296,0.0120157746884,0.0120020503164,0.0119870011551,0.0119740805404,0.0119590703019,0.0119442526913,0.011952532692,0.0119375839378,0.0119264440908,0.0119418692588,0.011981659187,0.0119666450449,0.0119517789573,0.0119542183271,0.0119647019804,0.0119762814596,0.0119766383438,0.0121082036301,0.0120929923069,0.0120794364133,0.0121248689144,0.0121154833729,0.0121729881315,0.0122170143262,0.0122020901198,0.0121867441775,0.0122218827132,0.0122101881936,0.0122606013909,0.0122452084587,0.0122298010207,0.0122145356023,0.0122000198045,0.0121859023327,0.0121706266543,0.0121791363358,0.0121643369106,0.0121522947637,0.0121374535936,0.0121226747502,0.0121078397332,0.0120934662055,0.0120859930916,0.012135756778,0.0121223449351,0.0121825711295,0.0121682541804,0.0121535208236,0.0122061109771,0.0122199244481,0.0122278174513,0.0122124671083,0.0121984580205,0.0121854409268,0.0122263708749,0.0122345490389,0.0122503324729,0.0122349541569,0.01221974711,0.0122131745448,0.0121978520853,0.0121825923844,0.0122260375544,0.0122108198055,0.0121977754116,0.0121825332041,0.0121717254628,0.0121982402892,0.0121871436915,0.0121930516762,0.0121777838235,0.0121846318506,0.0121726717996,0.0121582976116,0.0121430877602,0.0121282893669,0.0121131680706,0.0120981085795,0.01208300842,0.0120723226186,0.0121108459977,0.0120961160844,0.0120819099541,0.0121262577815,0.0118510515709,0.0115778653285,0.0116674389936,0.0116809380453,0.0116918943984,0.0118152791574,0.0119026290119,0.0116871057197,0.0114402307075,0.0111566217354,0.0109104526628,0.0106233285766,0.0106114797823,0.0106219227372,0.0106105417789,0.0104263061675,0.0104146937723,0.0104042767474,0.0104158666655,0.0101686838608,0.0100071361251,0.0101259099216,0.0101342482828,0.00991985272791,0.00994442176617,0.00996332758823,0.00973925367118,0.00959796829036,0.0095879838823,0.00937764397569,0.00950006544061,0.00949043113197,0.00927672086662,0.00926842330163,0.00906473222936,0.00905686908953,0.00907736473102,0.00908573693495,0.00907692140807,0.00906794063386,0.00905897527857,0.00877830060985,0.00877386082681,0.00852604662864,0.00859118941842,0.00834881119005,0.00834297939952,0.00822237493857,0.00821664257395,0.00831962242914,0.00831458965103,0.0083374377322,0.00811039731167,0.00810282386847,0.00809687668609,0.00808984968417,0.00798023285874,0.00788626100932,0.00791535450631,0.00783483656426,0.00776869953328,0.0078206946816,0.00781230216378,0.00780527015666,0.00779748145088,0.00791560921494,0.00790760201354,0.0078994057771,0.00789149135416,0.00788327408747,0.00772970437895,0.00777560521108,0.00776772891704,0.00775993490643,0.007556262524,0.00754861987247,0.0074919260447,0.00732958316253,0.0073228351286,0.00722193759236,0.00701182183249,0.00703205632709,0.00684639797987,0.00685697045386,0.00684987314373,0.00684281924199,0.00684900546016,0.00691408727653,0.00686823228527,0.00697981005141,0.00697210321753,0.00702075850674,0.00687262873258,0.00669510931519,0.00649808853264,0.00632566875429,0.00629234242048,0.00633864763197,0.00614529164507,0.00613829271191,0.00613160167726,0.00618858500347,0.0062028472527,0.00634327424697,0.00741439775116,0.00726697960811,0.00738551471075,0.00742203378638,0.00741265998741,0.00750835479753,0.00750024943344,0.00763579462913,0.00747106451883,0.00691896716599,0.00695202726953,0.00725333726219,0.00726687319496,0.00706774775153,0.00693113422674,0.00682738682535,0.00692772051804,0.00728094512545,0.00746730741247,0.00730151485923,0.00734137830627,0.00719644427786,0.00705070521696,0.00710511570296,0.00696313529206,0.00739381644295,0.00728711969058,0.00718840126532,0.00719938663119,0.00707464289835,0.00715107398199,0.00718077078051,0.00721070996198,0.00712160976269,0.00802782378421,0.00890771629578,0.00859532752232,0.0085859069724,0.00865787223357,0.00873826463239,0.00857319853366,0.00857406398984,0.00836001523394,0.00839308645861,0.00846999556314,0.00848619110013,0.00857505434912,0.0087769880749,0.00881259994406,0.00786115176257,0.00795791845467,0.0087748863828,0.0086703475282,0.00848462047465,0.00832654599688,0.00840602262066,0.00844385997312,0.00862612087171,0.00863456231145,0.00847409355954,0.00835359778691,0.00844437137127,0.00921811146733,0.00913242498688,0.00897705010908,0.00920764181554,0.00922226666522,0.00923003415011,0.00931512076198,0.00934166284881,0.0101609674047,0.00995181743258,0.0100680971183,0.01019275749,0.0103976894344,0.0104344153326,0.0102834561222,0.0102827286137,0.0102871136836,0.0095750465781,0.00981402812715,0.00985255991397,0.00979918332301,0.00977256739785,0.00979717702198,0.010534518384,0.0103939420913,0.0104998948139,0.0106202763442,0.0105108522033,0.010292218823,0.0110647415018,0.0110995678837,0.0111016457048,0.0112173903758,0.0105147818703,0.0105378914126,0.0104061354538,0.010255016498,0.0103256017999,0.0110578484657,0.010906161964,0.0107153953998,0.0108062183695,0.0108118835503,0.0107110674681,0.0107442170063,0.0109391380244,0.0110204080288,0.0111158874913,0.0111333921295,0.0112450478552,0.0112562940547,0.0112834562185,0.0112652016765,0.0113703260514,0.0113961287669,0.0114820756018,0.0116845028088,0.0116906448654,0.0115121661863,0.0117091149875,0.0115683396259,0.0113936096001,0.0114861194214,0.0115221420152,0.0113748381234,0.0115537806254,0.0115507576853,0.0122379581822,0.0124976851056,0.0126255088569,0.0127499445858,0.0126424640654,0.0124590508593,0.0126810794474,0.0127019656082,0.0127351093813,0.0125503755843,0.0125830630066,0.013256875231,0.0132947892033,0.0131136455527,0.013151696837,0.0131721806302,0.0130586484875,0.0133555629235,0.0136806190876,0.0135445077348,0.0133722780424,0.0134541533562,0.0133504734435,0.0133661233971,0.0131433022347,0.0130519408243,0.0130556529258,0.0131979353294,0.0139037878879,0.0138922696344,0.0139107310866,0.0137838155702,0.0139168114129,0.0142324651608,0.0140088084983,0.0146969085697,0.0147667140177,0.0146850514039,0.014695393987,0.0154202100566,0.0153469366052,0.0151639769666,0.0153152970193,0.0160292872005,0.0162172092958,0.0169631144237,0.0168396759259,0.0168334497889,0.0160912094053,0.0162287223352,0.0160730336529,0.0160797496547,0.0160811062309,0.0159141701099,0.0159122182886,0.0157471142834,0.0157540047172,0.0160254409476,0.0161682933052,0.0161740408418,0.0161774079348,0.0155311609778,0.0162166978102,0.0169339756876,0.0169425698138,0.0172452523041,0.0173228520049,0.0171799957773,0.017066905592,0.017232728974,0.0170741023031,0.0169368966315,0.016943498108,0.0170872717634,0.0169266287083,0.0167102728226,0.0166024038402,0.016616302752,0.0166105553843,0.0167814689967,0.0167933309524,0.0166518534138,0.016645485211,0.0166647778331,0.0166587877039,0.0167277616753,0.0167219879116,0.0165691710203


==> figures/data/synthetic-adversarial.txt <==
cum_losses_cal	0.25,0.295125026624,0.287659810824,0.27332312401,0.27985502301,0.278624557592,0.273941552531,0.267687041411,0.260763672654,0.253631526581,0.261262820761,0.25543141794,0.249559438162,0.243746149498,0.251664699142,0.257480548626,0.253048903112,0.257927168328,0.261525081726,0.258157790723,0.261270587097,0.263540893806,0.265115045833,0.266111070089,0.26437175706,0.262470975468,0.263719220704,0.262003673741,0.263134848965,0.263898613646,0.262602641074,0.261186498936,0.262123267096,0.26277529602,0.263177208395,0.263359052131,0.263346994729,0.262829740355,0.26218957807,0.26144200622,0.260600596346,0.259677261474,0.260276569638,0.260709660432,0.259974073498,0.259167610023,0.258298511008,0.257374121501,0.258118533131,0.257245385983,0.257947423599,0.257121042238,0.256251167388,0.255342587916,0.256178270869,0.256892074631,0.257493124733,0.256780487789,0.25603099527,0.255248256768,0.254435565063,0.253595926696,0.254437189871,0.253632554165,0.252804708545,0.251955973626,0.251088479274,0.252057552286,0.251222507268,0.250371230468,0.251347009949,0.252235781788,0.251459262918,0.252311471893,0.251562097465,0.252380129229,0.253125091515,0.253800943549,0.254411401757,0.254959957365,0.255449892485,0.254920639792,0.254373233539,0.253808983151,0.253229113793,0.252634772343,0.253246646736,0.252670751039,0.253261547406,0.253801730646,0.253273571141,0.25273227322,0.252178736769,0.251613808591,0.251038285837,0.251673537117,0.251113908204,0.251729131477,0.251184699844,0.251780895754,0.251251006614,0.250712018524,0.251313682308,0.251874864574,0.252397204619,0.25288226638,0.252423253025,0.252894373733,0.252447118469,0.251990775951,0.251525873119,0.252024445101,0.252489930422,0.252923572473,0.253326561874,0.252930111808,0.25252498237,0.252111632824,0.25254023709,0.252136547687,0.251725255669,0.251306760628,0.251758092649,0.251348926662,0.251788966455,0.251388800055,0.250982103222,0.251426709542,0.25102870193,0.251462592769,0.251072980107,0.251496564074,0.251115065752,0.250727744348,0.25115525061,0.250775776454,0.250390871772,0.250821787276,0.250444474204,0.250865715129,0.250495756144,0.250907666491,0.25054483426,0.25017711804,0.249804743271,0.250231356028,0.249865877177,0.250283409819,0.249924624189,0.250333383077,0.249981096142,0.250381373463,0.250035398451,0.249685279662,0.249331198662,0.249743963565,0.250138465548,0.2505151967,0.250874633997,0.251217239857,0.251543462669,0.251853737297,0.251564078603,0.251270087656,0.25158372924,0.251882247204,0.251602442483,0.251318451828,0.251620267723,0.25134104556,0.251637248683,0.251919451646,0.252188004384,0.25244324699,0.252685510034,0.252444849206,0.252682720158,0.252446070294,0.252679673671,0.252446930012,0.252210112278,0.252447376872,0.252672858311,0.252447578569,0.252218356171,0.251985317654,0.252221749254,0.25244692966,0.252661118838,0.252864570031,0.252656939724,0.252856961661,0.253046724537,0.253226461175,0.253396398524,0.253556757838,0.253707754836,0.253849599876,0.253982498101,0.253826376901,0.253957051822,0.253803440331,0.253645772411,0.253780608363,0.253625416233,0.253466338443,0.253303478855,0.253448339791,0.253584953774,0.253713496392,0.253565280698,0.253691788191,0.253810552624,0.253921736739,0.2537875779,0.253649687738,0.253508159416,0.253628742703,0.253742028037,0.253608206458,0.25371975132,0.253587909529,0.253452587914,0.253313870656,0.253434187699,0.253547605503,0.25365426119,0.2537542889,0.253633241422,0.253508831631,0.253612319124,0.253709418893,0.253800255433,0.253687634693,0.253777125832,0.253860585066,0.253754460215,0.253836683321,0.253913094743,0.253813265017,0.253888542607,0.253790148166,0.253864316757,0.253932979747,0.253840581174,0.25374498735,0.253816984939,0.253722736435,0.253793695623,0.253859424083,0.25392001793,0.253975571354,0.254026176664,0.254071924326,0.254112903008,0.254045841752,0.254086161991,0.254020108625,0.254059784784,0.254094928112,0.254033954047,0.253969870833,0.253902737627,0.253832612433,0.253759552116,0.253683612439,0.253737119885,0.253786201962,0.253830935472,0.253763664686,0.253693570407,0.2536207049,0.253671961174,0.25360006411,0.253525480921,0.253448260876,0.253368452325,0.25328610273,0.253350497462,0.25341070194,0.253466785632,0.253392420016,0.253315559548,0.253236248853,0.253154531755,0.253219739591,0.253280933738,0.253203515391,0.253123747279,0.253187358319,0.253108531852,0.253171373937,0.253230373639,0.253285592008,0.253214052622,0.253268595546,0.253197905274,0.253124959718,0.253049797037,0.253109629898,0.253035328221,0.252958871534,0.253020912128,0.252945314199,0.253006641073,0.253064431515,0.252992602111,0.252918689279,0.252978612975,0.252905515925,0.252964762346,0.253020614136,0.253073122187,0.253006442518,0.252937736873,0.25299232297,0.252924368679,0.252854442189,0.252911046008,0.252841869677,0.252897851869,0.252829413507,0.252884784365,0.252817072048,0.252871841637,0.252804843701,0.252735985584,0.252792652461,0.252724507564,0.252654550106,0.25258280778,0.252643748963,0.25257272797,0.25249996735,0.252562667812,0.252622371016,0.252552751027,0.252611844931,0.252542913722,0.252601407822,0.252657019023,0.25259112087,0.252523544215,0.252580857257,0.252513938651,0.25244538255,0.252375212832,0.252436397281,0.252366892374,0.252427480608,0.252358630813,0.252288221743,0.25221627587,0.252142815354,0.252209244496,0.252272941399,0.25220230062,0.252265396901,0.252195398416,0.25225790283,0.252188537601,0.25225045873,0.25218171789,0.252111532859,0.252174896564,0.252235683739,0.252293927346,0.252228431898,0.252286138565,0.252221226924,0.25215490458,0.252214025067,0.252270687717,0.252324923492,0.252376762945,0.252426236227,0.252368308845,0.252308978739,0.25224826441,0.252186184123,0.252240790372,0.252293075956,0.252233410875,0.252172404355,0.252226038288,0.252165555078,0.252218716048,0.252158749228,0.252211443657,0.252261916654,0.252310195148,0.252254335836,0.25230218908,0.252347897491,0.252294285955,0.25223938136,0.252183199874,0.252125757469,0.252176163934,0.252119198594,0.252169175043,0.252112680665,0.252162232742,0.252106203327,0.252155336576,0.252202429049,0.252247504615,0.252290586848,0.252331699037,0.252282751344,0.252323510647,0.252274971963,0.252315382973,0.252353886194,0.252307359114,0.25234553257,0.252299393605,0.252252060245,0.252203546435,0.252153865958,0.252196298375,0.252147017183,0.252096592452,0.252140176763,0.25209015148,0.252133382047,0.252083751357,0.252126632579,0.252077391707,0.252119927906,0.252071072155,0.252113267581,0.252064792331,0.252015231898,0.252058518353,0.252009338567,0.251959094433,0.251907797934,0.251855460931,0.251802095161,0.251747712242,0.251797644023,0.251845825257,0.25179323868,0.251739650801,0.251788828291,0.251836288109,0.251882048524,0.251926127611,0.251877035475,0.251826950917,0.251775884786,0.251822275529,0.251771577091,0.251817623725,0.251862033183,0.251904822607,0.251946008963,0.251985609038,0.252023639446,0.252060116622,0.25201764254,0.252053843827,0.252011682677,0.252047611253,0.252082030379,0.252114955734,0.252075642028,0.25203536343,0.251994129833,0.252029248067,0.252062896838,0.252023202069,0.252056599894,0.252017193764,0.251976853816,0.251935589481,0.251893410097,0.251930114347,0.251965383425,0.25199923182,0.251959741208,0.251993343433,0.251954132802,0.251987491582,0.251948557904,0.251908733173,0.25186802617,0.251826445592,0.251784000054,0.251740698092,0.251696548165,0.251736430731,0.251692575272,0.251732184468,0.251688620436,0.251727959161,0.251765939184,0.251723775928,0.251680788465
cum_losses_e	0.0,0.5,0.333333333333,0.5,0.6,0.5,0.571428571429,0.5,0.555555555556,0.6,0.636363636364,0.666666666667,0.692307692308,0.642857142857,0.6,0.5625,0.588235294118,0.611111111111,0.578947368421,0.6,0.619047619048,0.590909090909,0.608695652174,0.583333333333,0.56,0.576923076923,0.555555555556,0.535714285714,0.551724137931,0.533333333333,0.516129032258,0.5,0.515151515152,0.5,0.514285714286,0.527777777778,0.513513513514,0.526315789474,0.538461538462,0.525,0.536585365854,0.547619047619,0.53488372093,0.545454545455,0.555555555556,0.565217391304,0.553191489362,0.541666666667,0.551020408163,0.54,0.549019607843,0.538461538462,0.547169811321,0.555555555556,0.563636363636,0.571428571429,0.561403508772,0.568965517241,0.576271186441,0.583333333333,0.573770491803,0.564516129032,0.571428571429,0.5625,0.569230769231,0.575757575758,0.582089552239,0.573529411765,0.565217391304,0.557142857143,0.56338028169,0.555555555556,0.561643835616,0.567567567568,0.573333333333,0.565789473684,0.558441558442,0.564102564103,0.569620253165,0.5625,0.555555555556,0.560975609756,0.566265060241,0.571428571429,0.576470588235,0.56976744186,0.574712643678,0.568181818182,0.573033707865,0.566666666667,0.56043956044,0.554347826087,0.548387096774,0.553191489362,0.547368421053,0.541666666667,0.536082474227,0.530612244898,0.525252525253,0.53,0.534653465347,0.529411764706,0.533980582524,0.528846153846,0.533333333333,0.528301886792,0.523364485981,0.518518518519,0.51376146789,0.518181818182,0.522522522523,0.517857142857,0.522123893805,0.517543859649,0.513043478261,0.51724137931,0.521367521368,0.516949152542,0.512605042017,0.508333333333,0.504132231405,0.508196721311,0.50406504065,0.5,0.504,0.5,0.496062992126,0.4921875,0.488372093023,0.484615384615,0.488549618321,0.492424242424,0.488721804511,0.485074626866,0.488888888889,0.492647058824,0.489051094891,0.485507246377,0.489208633094,0.485714285714,0.482269503546,0.478873239437,0.482517482517,0.479166666667,0.475862068966,0.472602739726,0.47619047619,0.47972972973,0.476510067114,0.48,0.483443708609,0.486842105263,0.490196078431,0.487012987013,0.483870967742,0.487179487179,0.484076433121,0.487341772152,0.490566037736,0.49375,0.490683229814,0.493827160494,0.496932515337,0.493902439024,0.490909090909,0.493975903614,0.497005988024,0.5,0.497041420118,0.494117647059,0.491228070175,0.488372093023,0.491329479769,0.488505747126,0.485714285714,0.482954545455,0.480225988701,0.483146067416,0.486033519553,0.488888888889,0.486187845304,0.489010989011,0.491803278689,0.489130434783,0.486486486486,0.483870967742,0.48128342246,0.478723404255,0.47619047619,0.473684210526,0.476439790576,0.479166666667,0.481865284974,0.479381443299,0.476923076923,0.479591836735,0.482233502538,0.484848484848,0.48743718593,0.49,0.492537313433,0.490099009901,0.487684729064,0.490196078431,0.487804878049,0.485436893204,0.48309178744,0.480769230769,0.478468899522,0.480952380952,0.483412322275,0.485849056604,0.483568075117,0.481308411215,0.483720930233,0.486111111111,0.483870967742,0.48623853211,0.48401826484,0.486363636364,0.488687782805,0.490990990991,0.488789237668,0.491071428571,0.488888888889,0.486725663717,0.484581497797,0.482456140351,0.484716157205,0.482608695652,0.484848484848,0.487068965517,0.484978540773,0.482905982906,0.485106382979,0.483050847458,0.485232067511,0.487394957983,0.489539748954,0.491666666667,0.489626556017,0.487603305785,0.489711934156,0.491803278689,0.49387755102,0.49593495935,0.497975708502,0.5,0.502008032129,0.504,0.501992031873,0.5,0.501976284585,0.503937007874,0.501960784314,0.50390625,0.505836575875,0.507751937984,0.509652509653,0.511538461538,0.513409961686,0.511450381679,0.509505703422,0.511363636364,0.509433962264,0.511278195489,0.513108614232,0.514925373134,0.516728624535,0.514814814815,0.516605166052,0.518382352941,0.516483516484,0.518248175182,0.52,0.518115942029,0.516245487365,0.514388489209,0.516129032258,0.517857142857,0.519572953737,0.517730496454,0.519434628975,0.517605633803,0.519298245614,0.517482517483,0.515679442509,0.513888888889,0.512110726644,0.513793103448,0.512027491409,0.510273972603,0.508532423208,0.506802721088,0.508474576271,0.510135135135,0.508417508418,0.506711409396,0.508361204013,0.51,0.508305647841,0.506622516556,0.50495049505,0.506578947368,0.508196721311,0.506535947712,0.504885993485,0.503246753247,0.501618122977,0.5,0.501607717042,0.5,0.501597444089,0.5,0.501587301587,0.5,0.498422712934,0.496855345912,0.495297805643,0.496875,0.495327102804,0.493788819876,0.495356037152,0.496913580247,0.495384615385,0.496932515337,0.495412844037,0.496951219512,0.498480243161,0.5,0.501510574018,0.5,0.501501501502,0.502994011976,0.501492537313,0.502976190476,0.501483679525,0.5,0.501474926254,0.5,0.50146627566,0.502923976608,0.501457725948,0.5,0.498550724638,0.49710982659,0.49855907781,0.5,0.501432664756,0.5,0.501424501425,0.502840909091,0.501416430595,0.5,0.498591549296,0.497191011236,0.498599439776,0.497206703911,0.495821727019,0.497222222222,0.495844875346,0.494475138122,0.493112947658,0.491758241758,0.493150684932,0.491803278689,0.493188010899,0.494565217391,0.49593495935,0.497297297297,0.498652291105,0.5,0.498659517426,0.5,0.498666666667,0.5,0.498673740053,0.5,0.501319261214,0.502631578947,0.503937007874,0.502617801047,0.503916449086,0.502604166667,0.501298701299,0.5,0.498708010336,0.5,0.501285347044,0.502564102564,0.503836317136,0.505102040816,0.506361323155,0.505076142132,0.503797468354,0.502525252525,0.503778337531,0.502512562814,0.503759398496,0.5025,0.503740648379,0.504975124378,0.506203473945,0.507425742574,0.506172839506,0.507389162562,0.5085995086,0.509803921569,0.508557457213,0.509756097561,0.508515815085,0.509708737864,0.510895883777,0.512077294686,0.510843373494,0.509615384615,0.510791366906,0.511961722488,0.510739856802,0.509523809524,0.510688836105,0.509478672986,0.508274231678,0.509433962264,0.508235294118,0.509389671362,0.510538641686,0.511682242991,0.512820512821,0.511627906977,0.510440835267,0.511574074074,0.512702078522,0.511520737327,0.512643678161,0.511467889908,0.512585812357,0.511415525114,0.512528473804,0.513636363636,0.512471655329,0.513574660633,0.51467268623,0.515765765766,0.514606741573,0.515695067265,0.514541387025,0.513392857143,0.514476614699,0.515555555556,0.514412416851,0.515486725664,0.514348785872,0.515418502203,0.516483516484,0.515350877193,0.514223194748,0.513100436681,0.514161220044,0.515217391304,0.51409978308,0.512987012987,0.511879049676,0.512931034483,0.511827956989,0.510729613734,0.509635974304,0.510683760684,0.509594882729,0.510638297872,0.509554140127,0.510593220339,0.509513742072,0.508438818565,0.507368421053,0.508403361345,0.509433962264,0.510460251046,0.509394572025,0.508333333333,0.509355509356,0.508298755187,0.509316770186,0.510330578512,0.511340206186,0.512345679012,0.511293634497,0.510245901639,0.511247443763,0.510204081633,0.50916496945,0.510162601626,0.509127789047,0.508097165992,0.507070707071,0.508064516129,0.507042253521,0.506024096386,0.50501002004,0.504
cum_losses	0.25,0.295125026624,0.280083351083,0.278244858118,0.290645897144,0.287287280657,0.285207580453,0.279021906516,0.273609812855,0.266215702083,0.268796786002,0.261060448197,0.253045182013,0.251717366725,0.260929252775,0.267067874161,0.261870828556,0.263404541211,0.268066949526,0.2637155318,0.263848363999,0.267596827747,0.266693548453,0.269217656575,0.269296142163,0.266488900434,0.26860626667,0.268085278725,0.267856298404,0.269206918826,0.268695039059,0.267793101236,0.267964888519,0.268741962519,0.26850331397,0.267945216517,0.268311830727,0.267333501955,0.266160716678,0.266080272516,0.264779427129,0.26334445799,0.264418432874,0.264046697524,0.26274582875,0.261344975676,0.261366781505,0.261176465203,0.261097776327,0.260916134413,0.260836909633,0.260663800226,0.259359561678,0.257985607121,0.257958298088,0.25778623911,0.259099181309,0.257846067985,0.256538865961,0.2551852095,0.255257093337,0.255202145457,0.255207288903,0.255152971214,0.253845859398,0.2525044725,0.251133837337,0.252818418917,0.252702258761,0.252495197583,0.252724263304,0.254170359912,0.252988525567,0.253109379561,0.251916510614,0.253347072676,0.254636793418,0.25464669725,0.25457737138,0.255707542728,0.256718851553,0.255791705183,0.25483925804,0.253864215051,0.252869050318,0.252915917595,0.252871537483,0.252915601466,0.2528710575,0.253966968958,0.253996010461,0.253965022034,0.253878141312,0.252989906814,0.25286177809,0.253870783566,0.25368584381,0.254600429425,0.254364230658,0.254565383521,0.253786380224,0.253567205723,0.253766250582,0.254612132146,0.254749749466,0.25551400886,0.255333271821,0.256024312708,0.255803322141,0.255162577297,0.254504211817,0.255204201501,0.255363459128,0.255996224499,0.256572295034,0.25600565229,0.255422472682,0.255225089107,0.255811762883,0.255581280465,0.25532270729,0.254775332482,0.255337478979,0.255056902102,0.255299998451,0.255026590988,0.254729651624,0.255232865801,0.25491227276,0.255370500773,0.254921086711,0.255208497483,0.254900414447,0.254572635721,0.254880175476,0.254429971048,0.254115529943,0.254571793811,0.25413833727,0.254581173419,0.254252673638,0.254658354963,0.254264250305,0.253923875879,0.253567928226,0.253961298509,0.253586757626,0.253942670028,0.253599029462,0.253946002274,0.253564331308,0.253880989834,0.253488208869,0.253182084352,0.252862288274,0.253192714143,0.25359608032,0.253893944701,0.254165001984,0.254410256695,0.254771607633,0.254988429729,0.254635464322,0.254399996839,0.254747768893,0.254957014059,0.254616103689,0.254265127171,0.254618246918,0.254392904269,0.254719773418,0.255022009873,0.255218873654,0.255494574524,0.255747431229,0.255524973118,0.255755698626,0.255500733715,0.255686132839,0.255421625717,0.255208652462,0.255390501409,0.255553215652,0.255359164592,0.255154233632,0.254938846455,0.255171617864,0.255384704209,0.255578726377,0.255754283321,0.255548943932,0.255729500093,0.255892634515,0.256060363649,0.256210973992,0.256354119959,0.25648112194,0.256592483268,0.256688689691,0.256502769658,0.256584809516,0.256455661809,0.256316618275,0.25640922277,0.256272636091,0.25612675208,0.255971886469,0.256111286271,0.256235511639,0.256347308955,0.256186353166,0.256285139847,0.256404218811,0.2565091498,0.256363441232,0.256209289326,0.256072686403,0.256168158593,0.256280634668,0.256131099442,0.256213708449,0.256056611809,0.255935251327,0.255771826645,0.255901427678,0.256018274794,0.256122714255,0.256215081869,0.256085251392,0.255958566739,0.25604700908,0.256124288734,0.256213174268,0.256098141883,0.256173317112,0.256250433235,0.256135351817,0.256199602268,0.256253678179,0.256132010177,0.256215028021,0.256121973586,0.256174750665,0.256217941063,0.256099984588,0.255975403271,0.256009961009,0.255879336916,0.255905283188,0.255922457649,0.256017913921,0.256103363883,0.256111205587,0.256110785725,0.25618585456,0.256075845488,0.25606757375,0.255951949714,0.255936394125,0.255913266082,0.255792812446,0.255778560691,0.255757115628,0.255632042492,0.255604165999,0.255474168425,0.255467334143,0.255453314912,0.255432283223,0.255419952799,0.255286799159,0.25514849763,0.255263175516,0.255126990058,0.254985894053,0.254968777478,0.25494522479,0.25491539098,0.254916308966,0.2549105903,0.254898386938,0.254882187217,0.254740285958,0.254718609092,0.254572731604,0.254702266021,0.254823363899,0.254795712915,0.25476236127,0.254768736004,0.254735908856,0.254847508706,0.254951155818,0.255047022395,0.254930722976,0.254936122625,0.254903590052,0.254865770878,0.254746474441,0.254757710248,0.254720963117,0.254679156408,0.254777788876,0.25466157158,0.254677996193,0.254774657965,0.254733580085,0.254687690354,0.254776928665,0.254726206731,0.254752151835,0.254834011602,0.254854061317,0.254809088024,0.254708664466,0.254788742964,0.254739634915,0.254686136583,0.25475951348,0.254666855506,0.254739016852,0.254681594975,0.254715677581,0.254624961769,0.25469557049,0.254606120617,0.254550248565,0.254583878244,0.254491211952,0.254394797231,0.254294715294,0.254378336199,0.254279562225,0.254177259121,0.254264303308,0.254293152408,0.254244645343,0.254325413802,0.254229771917,0.254309356453,0.25433735558,0.254243128109,0.254195843747,0.254273870388,0.254222671866,0.254167724259,0.25407593558,0.254112255476,0.254017371613,0.254098081541,0.254004364243,0.253907507152,0.253854786919,0.253798492604,0.253882077825,0.25396045794,0.253869798907,0.253947105336,0.253887558455,0.253930943276,0.253872031264,0.253943921884,0.25388163629,0.253816076604,0.25386653236,0.25393319313,0.253978892697,0.253899331328,0.253940775758,0.253858357867,0.253773035818,0.253810458763,0.253882863338,0.25391582585,0.253983312261,0.254011924512,0.253966953317,0.253887158078,0.25380456838,0.253719235755,0.253747919993,0.253821122366,0.253736898106,0.253693657201,0.253765854106,0.253719455906,0.253787230077,0.253708160355,0.253739497344,0.253767020987,0.253790794196,0.253709526574,0.253729766806,0.25379909907,0.25376398426,0.253725887003,0.253646253259,0.253605527747,0.253632036701,0.253591725141,0.253617922115,0.253536678083,0.25355951547,0.253475987883,0.253549909936,0.253569234236,0.253585189023,0.25359782765,0.253667083548,0.253588145455,0.25365657861,0.253578468426,0.253587799397,0.253593949406,0.253573722332,0.2536408717,0.253564144471,0.25348514312,0.253462494572,0.253437110874,0.253449197429,0.253424084317,0.253396315427,0.25341111057,0.253383626706,0.253398229426,0.253318717607,0.253330484369,0.253248969971,0.253322831771,0.253298844061,0.253310408962,0.253230097423,0.253206598998,0.253218160147,0.253194904794,0.253113148894,0.253087671993,0.253004119835,0.252918559337,0.252891167236,0.252908344403,0.252922723369,0.252835769373,0.252811522708,0.252825887633,0.25290823183,0.252987057402,0.252998295223,0.252915423335,0.252893961284,0.252809418335,0.252889726207,0.252805953207,0.252817319057,0.252896611054,0.252972553625,0.253045194388,0.253053399196,0.25305905277,0.253128107477,0.253111670919,0.253177425302,0.253105326591,0.253170403386,0.253232380999,0.253291302714,0.253224833364,0.253206135767,0.253138019701,0.253198624432,0.253206050379,0.2531876352,0.253245051056,0.253224394968,0.25315978945,0.253093406492,0.253025271977,0.253086624359,0.253145102225,0.253154652803,0.25313457154,0.253143997166,0.25307919653,0.253086390169,0.253020008409,0.253002721919,0.252983379519,0.252915675181,0.252894486614,0.252871300979,0.252802322172,0.252865994484,0.252840951437,0.252901795157,0.252835786555,0.252896049786,0.252953632624,0.252926644104,0.25289776112
cum_cal_loss_cal	0.0,0.0166666666667,0.127305573305,0.177395932037,0.144817387331,0.162724635295,0.152319080207,0.064154553959,0.0679914367553,0.0775944222281,0.0485313080947,0.0563773172008,0.043109446083,0.0395255996051,0.0398534216639,0.0568361044269,0.0515649120431,0.0499604261049,0.0470710250724,0.0474296009781,0.0433788408793,0.0439517938537,0.0459588695405,0.0342959980956,0.0321007978686,0.031251837946,0.0326391239089,0.0289346752915,0.0295362162978,0.0270592171297,0.0266862262923,0.0254739776907,0.0253971721498,0.024086793687,0.0239959159967,0.0247740290436,0.0261682645789,0.0279939994991,0.024598410283,0.0222435808238,0.0207115645625,0.0198315700458,0.0194687328839,0.0190077911167,0.0190549617459,0.0182492974942,0.0178538268809,0.0177935568211,0.0180067367776,0.0170367264735,0.0171789025422,0.0163536445186,0.016437778411,0.0167180253581,0.0171612936037,0.0159667198901,0.0151427141605,0.0146379910024,0.0145918967734,0.0147095317286,0.0149672067398,0.01534436168,0.0137320089955,0.0148725102537,0.0153452412795,0.0138899244284,0.0129588460195,0.0124434259077,0.0126917182385,0.0121475134442,0.0119027076958,0.0118807088993,0.0122087121472,0.0116306874201,0.0119812868946,0.0113974578376,0.0117643085814,0.0123570380229,0.0131384734223,0.0122414264822,0.0115645704081,0.0110841470312,0.0112135519561,0.0114302139898,0.0117238331288,0.0120852066502,0.0111571305817,0.0118591124762,0.0122740102179,0.0131028733109,0.0122574738003,0.0126244587054,0.0130426154369,0.0120268571911,0.0112070813988,0.0105605658023,0.0110482018745,0.0104148094536,0.0108943187601,0.0102738362535,0.0107451806634,0.0101373560742,0.00965552130249,0.0100097307888,0.01046588051,0.0110122068369,0.0116381815874,0.01205938956,0.0127491530076,0.0132004121687,0.0123280178312,0.0115757536174,0.0121512464054,0.0127898596792,0.0119365699304,0.0112147821601,0.0115593723268,0.0119392284421,0.0123507454873,0.0130224785435,0.0134565648767,0.0126056261453,0.0118573501154,0.0124322766794,0.0117056705952,0.0122645320924,0.0115583799689,0.0109375799052,0.0114198579236,0.010813752369,0.0112850540961,0.0106929878547,0.0111537997716,0.0105751641817,0.0100654240639,0.0104637798753,0.00996354220285,0.00952489234845,0.00986698189679,0.00943469776972,0.00977248750987,0.00934646492998,0.00967998654198,0.00926011850765,0.0088915425804,0.00857108008973,0.00881550138548,0.00849698405912,0.00874111578366,0.0084246657957,0.00866831242355,0.00835403420775,0.00859702344121,0.00828500580055,0.00801260562,0.00777756054278,0.00794915828686,0.00815655892552,0.00839743183079,0.00866958198805,0.00897094150484,0.00929956171171,0.00868146621886,0.00901180091617,0.00936291691199,0.00971119525707,0.00909240781697,0.00942139419491,0.00976938771233,0.00914784428291,0.0094771432455,0.0088919091581,0.00837770955921,0.00793024305048,0.00754547867774,0.00721963662545,0.00739167205924,0.00708533907339,0.00724610246782,0.00695793541584,0.00710811580493,0.00727980137386,0.00697589671092,0.00672070810746,0.00685143490619,0.00700284953673,0.00717363707166,0.0068727675737,0.00661703310506,0.00640401670946,0.00623143117712,0.00630929329419,0.00614706938162,0.0060216144124,0.00593098735224,0.0058733475492,0.00584694896667,0.0058501347918,0.00588133239208,0.00593904859438,0.00582975219157,0.00588831046383,0.00577919888847,0.00569393696922,0.00573000885499,0.00564424252178,0.00558059020004,0.00553798913542,0.00553125649613,0.00554872201535,0.00558920280127,0.0055020444099,0.00554367467035,0.0056065425535,0.00568961675292,0.00556135728992,0.00545399162684,0.0053666022519,0.00541088241257,0.00547462795264,0.00536817173951,0.00543212189927,0.00532619779188,0.00523887455146,0.00516936705402,0.00519828403988,0.00524544055153,0.00531002714092,0.00539126755133,0.00526977770903,0.00516597836741,0.0052305804644,0.00531099991493,0.00540654582743,0.00527105832888,0.00536570616265,0.00547447330003,0.00532494614473,0.00543242926394,0.0055531079735,0.00539044122332,0.00550950182216,0.00534909655455,0.00546657728888,0.00559613669812,0.00542370251124,0.00526772465152,0.00538209796357,0.00522822634102,0.00534112751202,0.00546535509529,0.00560044311201,0.00574594242515,0.00590142008759,0.00606645871816,0.00624065590438,0.00601077614228,0.00618204668006,0.00595612751189,0.00612455116802,0.00630144362187,0.00606733400863,0.00584906255564,0.00564612523417,0.00545803404866,0.00528431647312,0.00512451490991,0.00524393945846,0.00537231140813,0.00550928882436,0.00532956624922,0.0051633614076,0.00501025578746,0.00512479912168,0.0049737797329,0.00483520987881,0.00470870724605,0.00459390101897,0.00449043150042,0.00456411525458,0.00464674810806,0.00473801869592,0.00461580034108,0.00450465309241,0.00440424550151,0.00431425575262,0.00437684537498,0.00444804167799,0.00434949210158,0.00426100641503,0.00432277024179,0.0042350070494,0.00429637736189,0.00436590147381,0.00444331333224,0.00433867246841,0.00441535290153,0.00431177857701,0.00421772650586,0.00413292790186,0.00419259406775,0.00410847700375,0.0040332084524,0.00408455390943,0.00400979078444,0.00406091377977,0.0041194952009,0.0040373214644,0.00396358662655,0.00401423228668,0.00394099264602,0.00399141085721,0.00404892227036,0.00411331389664,0.00402552803479,0.00394589338024,0.00400264355413,0.00392363269787,0.0038524380187,0.00390183729409,0.00383111920949,0.00388028672346,0.00381004164984,0.00385897672852,0.00378920105898,0.00383790315418,0.00376859326264,0.00370646242875,0.00374839399302,0.00368660158708,0.00363170667667,0.00358353385983,0.00361257915628,0.00356451488169,0.00352291345915,0.0035458306786,0.00357510581282,0.00352725110957,0.00355661874636,0.00350888461206,0.00353833717775,0.00357379056844,0.00352012735707,0.00347266324793,0.00350224535475,0.00345491156045,0.00341354750501,0.0033780084388,0.00339623381824,0.00336064274844,0.00337911898424,0.00334348249809,0.00331338947098,0.00328870695684,0.00326930498869,0.0032715931587,0.00327975521373,0.00325465568554,0.00326321644949,0.00323793024573,0.00324687644977,0.00322141228333,0.00323073110106,0.00320509738122,0.00318444125877,0.00318902638965,0.00319906920137,0.00321443926335,0.00318342445434,0.00319904073222,0.00316795803979,0.00314173833149,0.00315272759519,0.00316882351511,0.00318990594476,0.00321585731426,0.00324656257151,0.00320088666144,0.00316011729918,0.00312414752674,0.00309287257648,0.00310971546763,0.00313128170367,0.00309536041971,0.00306402844362,0.00308122807872,0.00304986789343,0.00306724186872,0.00303585773065,0.00305339922973,0.00307542078461,0.00310182150333,0.00306165097934,0.00308807467633,0.00311872472694,0.00307436176279,0.00303442572013,0.00299882523442,0.00296747071097,0.00298566135398,0.00295430461589,0.00297262706461,0.00294127140314,0.00295972021655,0.0029283688028,0.00294693871168,0.00296955648801,0.00299613488186,0.00302658834509,0.00306083299606,0.00301357652582,0.00304770652974,0.00300067993186,0.00303469480795,0.00307233264729,0.00302168687841,0.00305915755467,0.003008791773,0.00296246755293,0.00292010715134,0.00288163423404,0.00290801468682,0.00286966566537,0.00283508991336,0.00285788084596,0.00282338174423,0.00284620032542,0.00281177915825,0.00283462258743,0.00280028057879,0.00282314614743,0.00278888446316,0.0028117695517,0.00277758930165,0.00274692811002,0.00276646017905,0.00273583835657,0.00270863604669,0.00268478951462,0.00266423612986,0.00264691434579,0.00263276367971,0.00263589353071,0.00264252106881,0.00262496013231,0.00261051224768,0.00261416321983,0.00262123299057,0.00263165651593,0.00264536988347,0.0026212381738,0.00260021954185,0.00258225761081,0.00258991336488,0.00257185661834,0.00257970505481,0.00259076164063,0.00260496636617,0.00262226024468,0.00264258529387,0.00266588451786,0.00269210188939,0.00265578189075,0.0026819484949,0.00264575970562,0.00267187466321,0.00270079444411,0.00273246650177,0.00269055483265,0.00265173711717,0.00261596093624,0.00264189619866,0.00267055239251,0.00263205747893,0.00266062543102,0.00262229412842,0.002586921148,0.00255445702095,0.00252485305167,0.00254519267971,0.00256821721192,0.00259387833407,0.00255887480043,0.00258447798094,0.00254960332243,0.00257514800065,0.00254040191626,0.00250843690993,0.00247920749445,0.00245266887608,0.00242877694314,0.00240748825494,0.00238876003088,0.00239884998639,0.0023800780244,0.00239028416922,0.00237147054892,0.00238178976876,0.00239469301469,0.00237333107532
cum_cal_loss_e	0.0,0.0,0.0833333333333,0.0714285714286,0.111111111111,0.154320987654,0.1,0.166666666667,0.137777777778,0.197692307692,0.251428571429,0.246666666667,0.291666666667,0.331932773109,0.30612244898,0.256176154672,0.218367346939,0.250826044704,0.245454545455,0.215415019763,0.243055555556,0.238024691358,0.213090802834,0.209002849003,0.188979591837,0.178154134267,0.199834710744,0.182501332978,0.173828125,0.170981262327,0.157193751152,0.150420168067,0.144451706609,0.142289348172,0.131578947368,0.129757785467,0.127932098765,0.11903516696,0.133744855967,0.148353225873,0.143543667782,0.15776602591,0.171779189293,0.161610282706,0.159305555556,0.172346938776,0.185176923077,0.180443117418,0.176035502959,0.173552256496,0.169515669516,0.167175384615,0.163461538462,0.175113710201,0.18657635468,0.184053414907,0.181590136054,0.17277863661,0.183451283739,0.193954617177,0.204280931122,0.200539650599,0.19696969697,0.194519079938,0.191176470588,0.20092226614,0.210504201681,0.219919517103,0.211033950617,0.207734254123,0.204558797552,0.202217082389,0.194330710947,0.202983525604,0.200742240216,0.209185329438,0.2015625,0.194369165914,0.192332862148,0.190336374211,0.18374963097,0.177516474605,0.185088988188,0.192574903684,0.199971532743,0.207276782492,0.204662075311,0.202690846388,0.200198964208,0.198305052212,0.192229640083,0.189940626987,0.187717013889,0.185555237368,0.192299710512,0.190149634924,0.184574669187,0.182556508254,0.177306530953,0.175409686528,0.173920274546,0.180203990096,0.178339332366,0.176856783226,0.171990574501,0.1705903998,0.165987040026,0.164335986633,0.159979691899,0.158419439671,0.16416126049,0.1698602832,0.165556305854,0.164297471946,0.160208214131,0.156276824779,0.161648015174,0.166983526156,0.165485139058,0.161589974743,0.160165907128,0.158770775532,0.163903988072,0.160160346736,0.158803559985,0.157701252236,0.156386859167,0.155097358337,0.15163375788,0.150403838911,0.147094257618,0.15184962874,0.150846804715,0.149660417529,0.148495045002,0.147532709618,0.152158785197,0.151002060689,0.147833279957,0.152351675081,0.149227460592,0.1481261181,0.145129476458,0.149489175144,0.14841139816,0.147350909914,0.144446648593,0.14868930469,0.147800284703,0.146772519571,0.145905241389,0.150065013099,0.149187049987,0.153307115249,0.152276574951,0.151261314579,0.150394477318,0.1475965929,0.146762449038,0.145937888289,0.145122713534,0.142470071081,0.141684928291,0.145559477032,0.144634998633,0.142054445562,0.14128854794,0.145069517039,0.148835890946,0.146262512712,0.145366901324,0.142882139121,0.140463421954,0.139735268292,0.137397516588,0.135120582716,0.134317685533,0.132116097283,0.135585866878,0.134906821941,0.138351638051,0.137553879222,0.13687387091,0.136200608363,0.135427140731,0.134663421638,0.133909231322,0.131798268266,0.129739135355,0.127730089478,0.125769462321,0.128983861589,0.128379224552,0.127780285322,0.125859287318,0.123983236892,0.12341482097,0.122851616825,0.122293542486,0.121740518485,0.124807843137,0.124247503234,0.123599773052,0.122959587225,0.122414798589,0.121787151862,0.121166658191,0.120553172342,0.118816955715,0.117119827632,0.116615848485,0.119527510878,0.11901670243,0.117349289977,0.115718390421,0.118559883574,0.121397804495,0.120811215373,0.120307684377,0.118678155795,0.121465460094,0.120965409099,0.123738599422,0.123157405928,0.125916593851,0.12426520151,0.122647580587,0.121062783877,0.119509898117,0.122168891997,0.121612710052,0.121132287695,0.120655646023,0.119136466417,0.118602558271,0.118141870342,0.116669060615,0.119234787575,0.118776922534,0.118322550557,0.120868055556,0.119396192912,0.118878491906,0.118430510005,0.117985879069,0.120482328069,0.122975741953,0.12251805785,0.125,0.124537675889,0.12407873619,0.122619603891,0.121187248047,0.120746449633,0.120308817012,0.118916813964,0.121305964543,0.120870970677,0.123249804699,0.122810482583,0.122374245283,0.124735331208,0.124234915802,0.123738953703,0.126082869536,0.125584404003,0.127918044583,0.127473426811,0.127031862456,0.126593318652,0.126102186854,0.128404875395,0.130703891981,0.129281913744,0.131560558292,0.133835282718,0.133329423662,0.132827758113,0.132330224753,0.131887583741,0.131447875879,0.131011070737,0.130526915129,0.132753640001,0.132267326238,0.134484090179,0.133076063033,0.13169106119,0.131215557024,0.130743792021,0.130321983547,0.129856774452,0.128518889312,0.127202547097,0.125907270694,0.128023208908,0.127618607169,0.127171965785,0.12672872367,0.128824932565,0.128422594094,0.127979900606,0.127540513922,0.126271355448,0.128334503335,0.127939859995,0.126682227041,0.126254342994,0.125829586989,0.124601907783,0.124185492967,0.123811031035,0.12261222702,0.122244970439,0.121841319116,0.123825902185,0.122642243239,0.122241474223,0.121843532478,0.120687255328,0.122634556711,0.121483026065,0.121092619424,0.120740664471,0.122663992801,0.121526435508,0.123435665482,0.123045456948,0.12269270604,0.124590558793,0.126486171358,0.128379395332,0.127220862379,0.129100285822,0.13097717416,0.129812691634,0.129448237894,0.129051924984,0.127912523648,0.129756325241,0.128621871056,0.128265951613,0.130092396268,0.129701264343,0.128580365546,0.128196084884,0.12781427037,0.129615648287,0.12926359888,0.131058521698,0.129944970332,0.131727451486,0.133507492571,0.133118450329,0.132731834102,0.131621646182,0.130525922653,0.132276389047,0.131185310683,0.130809588767,0.130465506716,0.130093961725,0.129028701493,0.128663326872,0.128300162945,0.127967202867,0.126926922768,0.126599386843,0.128293476062,0.127963960613,0.129652410046,0.131338789362,0.131003732115,0.129960543416,0.12963083367,0.128604173711,0.128279697489,0.127929661576,0.129582318248,0.131232996758,0.132881607802,0.132550090822,0.131521085644,0.133155792107,0.132799635775,0.131778321594,0.131427723752,0.130422116114,0.132031837056,0.131709021089,0.131387779213,0.131068099398,0.132666076635,0.132344723196,0.131348398567,0.1310067065,0.130666910362,0.13224561796,0.131904613297,0.131589678798,0.131252100556,0.130940210913,0.13250465188,0.132191159523,0.133750598375,0.13276574428,0.132453851518,0.132143419157,0.131834436554,0.130870210756,0.132403834334,0.131443277672,0.132967785299,0.132660474125,0.132354576996,0.132027029257,0.13107918686,0.132586099537,0.134091213834,0.133762821854,0.133436139332,0.133133244549,0.132809678584,0.132487781571,0.13218907261,0.131870222378,0.131574239714,0.133055429123,0.132758024508,0.134234698047,0.133296194007,0.132979244975,0.132684648367,0.134147504926,0.133830877918,0.133536261703,0.133222555746,0.134675779545,0.134361050252,0.1358099091,0.137256930315,0.136938654444,0.136641515796,0.136345663597,0.137783151455,0.137466580343,0.137170781893,0.136241020977,0.135321100917,0.135031955826,0.136447710901,0.136138290933,0.13754984051,0.13663277127,0.138036508124,0.137745145482,0.136834267258,0.135932788159,0.135040574675,0.134758159781,0.13447692217,0.133598853573,0.13330285398,0.132436225983,0.133799486343,0.132935902842,0.132081012134,0.131234693819,0.132579398311,0.132290050377,0.133631093211,0.132784430272,0.132514316676,0.132227607803,0.131393975969,0.131110913694,0.132432909605,0.133753519829,0.13507270128,0.134233391374,0.133402203857,0.133135720934,0.132853223594,0.132588891911,0.13388964875,0.133624243785,0.134921502244,0.134638280545,0.134356312571,0.135648043807,0.135365273703,0.135083744644,0.136369977794,0.135544139617,0.135264043724,0.1344481972,0.135720988045,0.134907845985,0.134102290215,0.133827938969
cum_cal_loss	0.0,0.0166666666667,0.127305573305,0.127593769968,0.159018618905,0.17714176234,0.165956042095,0.162707615233,0.0664045815983,0.0708940613491,0.0441052241324,0.0334359156487,0.0324918443396,0.0394012967548,0.0395905966565,0.0310716540318,0.0295115654517,0.0271364579806,0.0241543003899,0.0246991633072,0.0221527593313,0.0245943607095,0.0256184592562,0.0197548895556,0.0229739839291,0.0255282673272,0.0213101254751,0.0239088504543,0.0271799729992,0.0307392517634,0.033765947754,0.037161572856,0.0315916500386,0.0339408877021,0.037312370209,0.0408365909517,0.0348548470556,0.0389207574065,0.0316107248673,0.0265076709613,0.0289793963762,0.0255166059901,0.0232259098699,0.026147884444,0.0221682680405,0.0208188154216,0.016968873395,0.0189731647936,0.0211913831231,0.0216216601783,0.0239724819005,0.0247751739649,0.0271955133969,0.024587375008,0.0227540978709,0.0238650952865,0.0197274348214,0.02090122678,0.0192679502837,0.0181366178065,0.0174042511784,0.0194460647991,0.0215402399746,0.0227905040885,0.024901864027,0.02440404991,0.02414804923,0.0240859073428,0.0265678211571,0.0245124220652,0.0229852757656,0.0237085133141,0.0230801126776,0.022943343648,0.0238293694229,0.0238311758626,0.0270242476828,0.0263060770906,0.0272578837837,0.024020089287,0.0236846737081,0.0236333932633,0.0231714139413,0.0228642890348,0.0226893196476,0.0226270944492,0.0241291407201,0.0214642021099,0.022838766112,0.0204517275006,0.0200072280825,0.021261508555,0.0225549241131,0.0210465275831,0.0209555109613,0.0197828568683,0.0194448815361,0.0185574644607,0.0184277015741,0.0177792532089,0.018062193308,0.0178388347765,0.0172316231428,0.017496621429,0.0174269060575,0.0178082481075,0.0178836732395,0.0171758121181,0.0173852837066,0.0168492964976,0.016408568314,0.0160647011418,0.0161942796974,0.0164198121129,0.0166532632825,0.0169810616551,0.0164427304696,0.0159969739477,0.015522209362,0.0157712267551,0.0154252137486,0.0151913688007,0.0147644309513,0.0150192363056,0.0148879624591,0.0147957205246,0.0146574413747,0.0146010009528,0.0149237253655,0.0149374580006,0.0153218742865,0.0147685516574,0.0145224212984,0.0145220958245,0.0145824931071,0.0142855388596,0.0138275719095,0.0138742619453,0.014181702635,0.0137316133352,0.0140368819906,0.0141323966345,0.0144868301926,0.0139846055191,0.0141248353968,0.0136851453915,0.013976022302,0.0135457026667,0.0138307659223,0.014008826477,0.0143361993326,0.0138677140863,0.0134398538526,0.0130329958454,0.013194043643,0.0133896993693,0.0136608902763,0.0139817520407,0.0135403620593,0.013183631758,0.0129047171436,0.0132625227227,0.0130542364006,0.0125846127914,0.012610568997,0.0129592158458,0.0127699638816,0.0123143676806,0.0119070165396,0.0122124292081,0.0122303910912,0.0125650623679,0.0129282218433,0.0127575989159,0.0131455806763,0.0130292900622,0.0129893743066,0.0128843273215,0.0128380198286,0.0127436319846,0.0126919864729,0.0126741468506,0.0125510782041,0.0124739287592,0.0124144730118,0.0123868223722,0.0123887224678,0.0122479511543,0.0121513349766,0.0120958956216,0.0120788465456,0.0119760224571,0.011963666702,0.0119858654841,0.0120412845384,0.0121272182233,0.0122422109498,0.012383886466,0.0125504077267,0.0127400497222,0.012431890759,0.0126165242264,0.0123093039437,0.0120356929429,0.0121913690555,0.0119231208618,0.0116856472114,0.0114772939589,0.0115842260962,0.0117132589713,0.011863179137,0.0116110714745,0.0117577398879,0.0119262450001,0.0121127511903,0.0118194474699,0.0115538358499,0.0113124334237,0.0114524779998,0.0116124335708,0.011355812797,0.0115107486805,0.0112594161866,0.0110285936288,0.0108239297124,0.0109416733865,0.0110762248265,0.0112266210152,0.0113919462732,0.0111319962772,0.0108939676465,0.0110386208358,0.0111973305562,0.0113715983795,0.0111022888289,0.0112723117224,0.0114560442198,0.0111753446425,0.0113545872361,0.0115452336609,0.0112550297095,0.0114456187081,0.0111573128959,0.0113412728384,0.0115355650205,0.0112411502729,0.0109671409794,0.0111429031316,0.0108746037993,0.0110464734653,0.0112277952877,0.0114286560035,0.0116388578677,0.0118487182408,0.0120662369068,0.0123032737045,0.0119587376474,0.0121798155738,0.011842988081,0.0120589802792,0.0112532341128,0.0109281256934,0.0114082429294,0.0119093589873,0.0116013153355,0.0112974932936,0.0110240853184,0.011200031054,0.011383069693,0.0106085542574,0.011076264174,0.010800681823,0.0105410963094,0.0107255704711,0.0104692967011,0.0102281461859,0.0107084858024,0.0104679248807,0.0102431818991,0.0103780798575,0.0105202712485,0.0106694157391,0.0111591838562,0.0109295615792,0.0107003852704,0.0104975783027,0.0106364434743,0.0107834302008,0.010560550767,0.0103517954928,0.010475739327,0.0102705113561,0.0104021887132,0.0105414651985,0.0106880057553,0.0104746715852,0.0106103132885,0.0103913186628,0.0101853903143,0.00999925365729,0.0101158764761,0.00992463674441,0.00974548683916,0.00985908754775,0.0096886213564,0.00979438405014,0.0099141120382,0.009730570554,0.00955841121998,0.00966756850602,0.00949792584513,0.00960068801079,0.0097149359155,0.00983039520877,0.00964650965891,0.00947794847209,0.00958949162665,0.00941820456876,0.00925722105366,0.00935918886445,0.009203349343,0.00930433901082,0.00914724517638,0.00924415518254,0.00909180303854,0.00919063275443,0.00903976731219,0.00889499082575,0.00898295780651,0.00884277596764,0.00871115303642,0.00858784161872,0.00866480748198,0.00854240841248,0.00842796465692,0.00849801811076,0.00857068372194,0.0084471330245,0.00852237833658,0.00840314217996,0.00847793789297,0.00855519988859,0.00843066373509,0.00831037808043,0.00838392327726,0.00826503979603,0.00815384866744,0.0080520130874,0.00811022676361,0.00800945481189,0.00806980231884,0.00796962463406,0.00787618393572,0.00778703734476,0.00770469922637,0.0077470694795,0.00779507220199,0.00770899203403,0.00775694138194,0.00766984134967,0.00771604783976,0.00762965553688,0.00767695135429,0.00759132683076,0.00751196702833,0.00755267208079,0.00759938515136,0.00765028555475,0.00756148600682,0.00761194051767,0.00752397391288,0.00744188852445,0.00748684289448,0.00753842171233,0.00759284044971,0.0076538951013,0.00771730699658,0.00761329700502,0.00751733487194,0.00742711989124,0.00734250971982,0.00739100956904,0.00744637672607,0.00735751102545,0.00727183200796,0.00732208215626,0.00723718189478,0.00728699727292,0.00720439225412,0.00725225137196,0.00730414823834,0.00735996696645,0.0072692535757,0.00732451836484,0.00738673725603,0.0072894136657,0.00719764389663,0.00711341013323,0.00703205301238,0.00707821784114,0.00699756292858,0.00704336421221,0.00696550172594,0.00701092528809,0.00693374209885,0.00698150591901,0.00703050473866,0.00708302556579,0.00713897167194,0.00720202065848,0.00710897640072,0.00717172988335,0.00707921159176,0.00713800020871,0.00719994938604,0.0071005587359,0.00716588162393,0.00707110066897,0.00698096431839,0.00689182991044,0.00680756834358,0.00685760095498,0.00677414116441,0.00669539008088,0.0067413453136,0.00666330935061,0.00670885960222,0.006634289412,0.00667945567251,0.00660553057483,0.00665367250725,0.00657702930992,0.00662173737024,0.0065487689396,0.00647687502688,0.00651780430007,0.00644655594559,0.00638212916115,0.00631899322543,0.0062621486389,0.00620894377222,0.00615729113683,0.00618132116182,0.0062084990359,0.00615603445784,0.00610488149414,0.00612869991979,0.00615813913132,0.00619095378871,0.0062243576129,0.00616581839637,0.00610822924407,0.00605666520972,0.00608619389441,0.00603465245421,0.00606183782702,0.00609466465925,0.00613065496372,0.00616973368431,0.00620887785954,0.0062506543713,0.00629853841069,0.00622520466944,0.00627268247646,0.00620287671465,0.00625023415515,0.00630035417858,0.00635317074056,0.00627733071481,0.00620210545054,0.00613318903043,0.00617986374596,0.00622637114778,0.00615214231558,0.00620106418196,0.00612746008974,0.00605973160363,0.00599527730176,0.00593403449333,0.00597431642826,0.00601723772994,0.00606027840011,0.00599118656262,0.00603388028695,0.00596779004372,0.00601013781938,0.00594457761876,0.00587950531707,0.00581777302845,0.00576143769304,0.00570597480578,0.00565368108005,0.00560613971524,0.00563455588666,0.0055854566886,0.00561373711051,0.00556639736974,0.0055947256686,0.00562560503274,0.00557420935976


==> figures/data/synthetic-bernoulli.txt <==
cum_losses_cal	0.25,0.295125026624,0.287659810824,0.27332312401,0.27985502301,0.271294982121,0.275255616966,0.274978213011,0.272066953075,0.267882007671,0.269776507354,0.269841575058,0.268658104474,0.26661423736,0.263975903103,0.260929076206,0.257606013875,0.254102053975,0.257792755225,0.254690616558,0.257881151492,0.260225364865,0.257874187146,0.259946988124,0.257828572439,0.259679837897,0.257757596648,0.255727473473,0.257686821425,0.25582327056,0.253882012785,0.255899879705,0.254101588842,0.252246224006,0.254290201331,0.252558769827,0.254441848125,0.25602360092,0.254553563195,0.253036482121,0.254650127539,0.253222533438,0.251758077066,0.253387853749,0.25200331497,0.253528569359,0.254853306597,0.255994732918,0.254882954892,0.253736182834,0.252559149082,0.253821868228,0.252701137577,0.251555438596,0.250388221875,0.251740308969,0.252949854879,0.25190196143,0.250834153836,0.2520503389,0.253143558017,0.254122012566,0.254993279649,0.255764368591,0.25644177139,0.255714103051,0.256361503048,0.256926569723,0.257414408424,0.257829773381,0.257289840158,0.257688058055,0.257169953593,0.257552119089,0.257054472418,0.257421585303,0.256943142456,0.257296118022,0.257594538499,0.257175540902,0.257462803791,0.257701074358,0.257336458007,0.256948237174,0.25721449631,0.257436367039,0.257616124104,0.257755915942,0.257485921985,0.257620718314,0.25771925852,0.257491290488,0.257586252151,0.257366596036,0.257458157941,0.25751811281,0.257547962063,0.257549131306,0.257423272251,0.25727534437,0.257302101465,0.25730240811,0.257185984602,0.25718573877,0.257161202879,0.257113460453,0.257043544326,0.257004358865,0.256944523958,0.256897881738,0.256840846724,0.256794857267,0.256740473354,0.25669511579,0.256643243931,0.256598498744,0.256535204921,0.256454121518,0.256444258876,0.256416702133,0.25635520076,0.256277055629,0.256182926238,0.256193577636,0.256187443553,0.256165163477,0.256127350798,0.256084373783,0.256048281467,0.255997669804,0.255933078596,0.255921527449,0.255895001571,0.255854040232,0.255799162318,0.255730867207,0.255728866534,0.25566158949,0.25558174297,0.255489770669,0.255516776055,0.255426238736,0.255324323815,0.255364969337,0.255264643986,0.255153630534,0.255207093959,0.25524768204,0.255150300121,0.255042785314,0.254925476545,0.254798701124,0.254875356022,0.254939644941,0.254991936387,0.254888897181,0.25494083924,0.254981422055,0.255010977657,0.254930283248,0.254959858756,0.254978979748,0.254987946324,0.254987049346,0.25493720666,0.254878414892,0.254810941657,0.254735046252,0.254764158909,0.254689280531,0.254606418371,0.254515807773,0.254417676932,0.254312247139,0.254378267463,0.254434796977,0.2543392086,0.254236638979,0.254301364123,0.254200145418,0.254264265391,0.254164367512,0.254057974826,0.254129700119,0.254024680033,0.254095692451,0.253992015182,0.25388228409,0.253766666383,0.253852434032,0.253929759359,0.253998840326,0.253898873331,0.253967279084,0.25386854726,0.253936287475,0.253996291552,0.254048736218,0.254093793839,0.254131632558,0.254060776169,0.254098366051,0.254028348348,0.25406568977,0.253996494158,0.253921884967,0.253841997234,0.253756962532,0.253813303781,0.253862911411,0.253905929779,0.25394249993,0.25397275969,0.253912311617,0.253846809976,0.253882850336,0.253912804107,0.253936798714,0.253883249242,0.253907145289,0.253854182566,0.253796403099,0.253733917987,0.253666835674,0.253707225507,0.25374192566,0.253680758184,0.253715220903,0.253744201792,0.25376780939,0.253786149972,0.253740731407,0.253690872684,0.253636671268,0.253665055699,0.253611420112,0.253639634349,0.253586554885,0.253529365587,0.253468155057,0.253403009916,0.253334014864,0.253261252722,0.253312973512,0.253240950092,0.253292234738,0.253338583232,0.253271616498,0.253201056595,0.253126978999,0.253049457567,0.253108620079,0.253162977261,0.253090334768,0.253144230608,0.253193477326,0.253125575668,0.253174417054,0.253218758849,0.253155464421,0.253199453548,0.253136768904,0.253180409471,0.253219757981,0.2532548871,0.253200404593,0.253235276931,0.253181311014,0.253215929111,0.253246518312,0.253273145695,0.253295877179,0.253253346321,0.253275944317,0.253294765229,0.253309871357,0.25332132393,0.253329183128,0.2533335081,0.253334356983,0.253313243283,0.253314165883,0.253311716086,0.253305948901,0.253291783515,0.25328614833,0.25327729355,0.253266557098,0.253252652539,0.253247257253,0.253233473237,0.253228200381,0.253219834088,0.253209341283,0.253195807107,0.253179283708,0.253159822277,0.253161047436,0.253141753655,0.253119609901,0.253094664533,0.253102055498,0.253106440182,0.253084660905,0.253060151922,0.25303295889,0.25300312665,0.252970699245,0.252935719937,0.252898231223,0.252920144682,0.252939093626,0.252904684052,0.252867827028,0.252889467093,0.252852913978,0.252874424496,0.252893078944,0.252859491045,0.252823544404,0.252785277043,0.25280919708,0.252771239151,0.252731025118,0.252688591066,0.252717598828,0.252675503062,0.252704319339,0.252730398615,0.252753778354,0.252774495498,0.252740147179,0.252703638568,0.252665003215,0.252624274121,0.252581483752,0.252536664046,0.252569545285,0.25252507088,0.25255773124,0.252513597869,0.252546039587,0.252502243057,0.252456515044,0.252491069614,0.252523089167,0.252552606448,0.252579653781,0.252540960636,0.252500363083,0.252529489333,0.25255620062,0.252518079051,0.252544620621,0.252506783706,0.252533157146,0.25249560149,0.25252180837,0.252545708861,0.252567331935,0.252534231258,0.252555724177,0.252574992566,0.252544189753,0.252563345769,0.252580328555,0.252595165099,0.252568627525,0.252583384509,0.252596044321,0.252606632843,0.25258425375,0.252560082132,0.252572607984,0.252583105729,0.252561046903,0.252537232524,0.252549626072,0.252560033364,0.252538287644,0.252548646694,0.252527058053,0.252537369037,0.252545757674,0.252526174538,0.252534528704,0.252541002713,0.25254561892,0.252529817591,0.252534425078,0.252518737909,0.252501383146,0.252507780818,0.252490549779,0.252496925791,0.252479817102,0.252461094877,0.252469203299,0.252450612365,0.252430444218,0.252440246764,0.252420218391,0.252398648038,0.252410107422,0.252419824552,0.252427819207,0.252409718255,0.252390100113,0.2523997221,0.252380237794,0.252359269523,0.252336835779,0.252349678864,0.252327395388,0.252303678206,0.252318060786,0.252294500811,0.25230880747,0.252321463747,0.25233248773,0.252312183315,0.252323153151,0.252302983118,0.25231389913,0.252323230519,0.252330994475,0.252337207987,0.252341887843,0.252327870476,0.252312464115,0.252295685251,0.252303335802,0.252286667272,0.252268654686,0.252249313865,0.252228660414,0.252240663176,0.252251163903,0.25226017842,0.252267722374,0.252251459228,0.252233899324,0.252242826486,0.25225030912,0.25225636229,0.252241688647,0.252247717959,0.252252345114,0.25223913363,0.252224652203,0.252230630098,0.252235230212,0.252222185198,0.252226769822,0.252230002609,0.252231897372,0.252232467761,0.252223475082,0.252224053448,0.252215120485,0.25221570659,0.252215004054,0.252213025873,0.252206730117,0.252199202021,0.252190455076,0.252191052581,0.252182362947,0.252172477879,0.252161410346,0.252149173146,0.252153535123,0.252141374176,0.252145721147,0.252148826763,0.252150703218,0.252141051606,0.252130256243,0.252118329294,0.252122621604,0.252110767982,0.252115045358,0.252103264372,0.252107526821,0.252095817788,0.252100065317,0.252088427564,0.252092660182,0.252095720699,0.25209762032,0.252098370127,0.25209024395,0.252090997892,0.252082922796,0.252083680722,0.252083317837,0.252076414714,0.25207606168,0.252074607169,0.25207206151
cum_losses_e	0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09,0.09
cum_losses	0.25,0.25,0.224543638438,0.202290045046,0.1965582191,0.182270990615,0.175593601222,0.167498757093,0.159245759714,0.151321366543,0.14603958601,0.14053643951,0.135091156369,0.129841875081,0.124852731409,0.120148025867,0.115730492031,0.111591386786,0.10938909057,0.10581775539,0.103712206007,0.10149822937,0.0986134376613,0.0965702712066,0.094015455789,0.0921321671296,0.0898514637095,0.087665948692,0.0860645917589,0.0840948105791,0.0822034677451,0.0808209339709,0.0791023284979,0.0774487627768,0.0762401701282,0.0747270542171,0.0735911847996,0.0724586055887,0.0711328219393,0.0698501014188,0.0688453926823,0.0676578968451,0.0665073412389,0.0656087915826,0.0645387487084,0.0636892798826,0.0628471027226,0.0620144775405,0.0610913808837,0.0601926757849,0.0593177651329,0.0585956542136,0.0577736021379,0.0569725440414,0.0561919112615,0.0555590743329,0.0549321432239,0.0542193113917,0.0535234659506,0.0529475843101,0.0523776895801,0.0518144504295,0.0512583915553,0.0507099186551,0.0501693388686,0.0496026082551,0.0490865528215,0.048578169176,0.0480775832625,0.0475848734581,0.047089142555,0.0466179659968,0.0461441752458,0.0456931069098,0.0452397763453,0.0448075158583,0.0443732983801,0.0439586566211,0.0435502345698,0.0431442106182,0.0427519706111,0.042365584609,0.0419850208694,0.0416102365853,0.0412475137339,0.0408900210277,0.0405377265238,0.0401905898028,0.0398540708071,0.039519583705,0.0391899320172,0.0388725381375,0.0385545772234,0.0382481480148,0.0379412443325,0.037638638582,0.0373402818641,0.0370461223961,0.0367680936862,0.0364934344806,0.0362146331658,0.035939618834,0.0356789652355,0.0354128048414,0.0351502018343,0.0348911099253,0.0346354817178,0.0343971077415,0.0341613364498,0.0339180197818,0.0336891426126,0.0334531594592,0.0332308704524,0.033001882333,0.0327858935416,0.0325635828987,0.0323440113899,0.0321271434565,0.0319243799337,0.0317236725101,0.0315163471701,0.0313114973744,0.0311090910993,0.0309201989088,0.0307331484513,0.0305479369792,0.0303645597545,0.0301766312386,0.0299979459177,0.0298210221719,0.0296458518986,0.0294682854214,0.0292926403273,0.0291188953358,0.0289470288793,0.0287770191644,0.0286162642454,0.0284504728574,0.0282864468243,0.0281241651561,0.0279717760867,0.0278134215788,0.0276567265563,0.0275099761781,0.0273570020052,0.0272056076017,0.027064178472,0.026923945575,0.0267780133983,0.0266335502771,0.0264905388995,0.0263489619783,0.0262173156707,0.0260867323735,0.0259572103031,0.0258222572033,0.0256954716396,0.0255697136397,0.0254449799231,0.0253161976262,0.0251940526363,0.0250728980724,0.0249527295932,0.024833542421,0.024711985481,0.0245915215769,0.024472139718,0.0243538288821,0.0242412542798,0.0241253553417,0.0240104833966,0.023896627854,0.0237837781308,0.0236719236603,0.0235666750628,0.0234622056093,0.0233537734647,0.0232462771913,0.0231449490798,0.0230395339629,0.0229400825723,0.0228366868244,0.0227341633458,0.0226376235823,0.0225370347995,0.0224422363689,0.0223435262957,0.0222456305376,0.0221485408784,0.0220574423075,0.0219669669411,0.0218771128289,0.021783724214,0.0216954305384,0.0216037174295,0.0215169429491,0.0214307576286,0.021345159119,0.0212601449027,0.0211757123068,0.0210891189786,0.021006108985,0.020921006596,0.0208393826225,0.0207557318001,0.0206727056839,0.0205902987327,0.020508505416,0.0204305672887,0.0203531371018,0.020276212549,0.0201997912173,0.0201238705954,0.0200463796058,0.0199694428544,0.0198954336406,0.0198219022588,0.0197488462161,0.0196745127117,0.0196025972455,0.0195294419348,0.0194567928984,0.0193846460222,0.0193129971959,0.0192441010942,0.0191756336263,0.0191057107872,0.0190382748803,0.0189712560557,0.0189046521244,0.0188384608459,0.0187713620734,0.0187047059458,0.0186384890474,0.0185743988338,0.0185091680531,0.0184460103769,0.0183817431917,0.0183178923689,0.0182544546983,0.0181914269752,0.018128806002,0.0180665885888,0.0180069098572,0.0179455887249,0.0178867440909,0.0178282361132,0.0177682711082,0.0177086837223,0.0176494710448,0.0175906301745,0.0175343235304,0.0174783303129,0.0174207608936,0.0173655238272,0.0173105926761,0.0172542532545,0.0172000567134,0.0171461587506,0.0170910096577,0.0170378255276,0.01698342081,0.0169309360715,0.0168787371481,0.0168268226552,0.0167739418861,0.016722701847,0.0166705187526,0.0166199397738,0.0165696331503,0.0165195975099,0.0164698314619,0.0164194477036,0.0163703143721,0.0163214441817,0.0162728357403,0.0162244876423,0.0161763984703,0.0161285667959,0.016080991181,0.0160333464772,0.0159863622327,0.0159396278717,0.0158931419727,0.0158467482024,0.0158008332277,0.0157551607405,0.015709654358,0.0156643892501,0.0156195841749,0.0155748675889,0.0155306020238,0.0154865659696,0.0154426877681,0.0153990379222,0.0153556150819,0.0153124178954,0.0152697824584,0.0152270958889,0.0151846296161,0.0151423823181,0.0151008061341,0.0150594370816,0.0150179567939,0.0149766878175,0.0149356288903,0.0148947787509,0.0148541361388,0.0148136997951,0.0147734684628,0.014734151449,0.014695022921,0.014655501737,0.0146161785416,0.0145777351119,0.0145388541802,0.014500836388,0.0144629978866,0.0144247907313,0.0143867716301,0.0143489394622,0.0143119844627,0.014274569074,0.014237336389,0.0142002853164,0.0141641829657,0.0141275355758,0.0140918194798,0.0140562657309,0.0140208735748,0.0139856422527,0.0139500391787,0.0139146052476,0.0138793394791,0.013844240895,0.0138093085195,0.0137745413796,0.0137407172536,0.0137063162282,0.0136728414521,0.013638800632,0.0136056696897,0.0135719832938,0.0135384534274,0.0135058531587,0.0134733938008,0.013441074736,0.0134088953424,0.0133762748374,0.0133438029743,0.0133121306408,0.0132805938467,0.0132486319882,0.0132174091233,0.0131857689329,0.013154855218,0.0131235317344,0.0130929224884,0.0130624423148,0.0130320906377,0.0130014193214,0.0129713637813,0.0129414343019,0.0129112305288,0.0128815909448,0.0128520750397,0.0128226822515,0.0127930959288,0.012763985197,0.012734995262,0.0127061255688,0.0126771378845,0.0126482732607,0.0126198316819,0.0125915069515,0.0125630686138,0.0125347498143,0.0125068407977,0.0124790453643,0.0124511405047,0.0124236040348,0.0123959601564,0.0123686789573,0.0123415076982,0.0123142627708,0.0122873416419,0.0122605284418,0.0122338226778,0.0122071056558,0.0121806435417,0.0121541705711,0.0121278044256,0.0121017163703,0.0120755893942,0.0120497363641,0.0120238452343,0.0119980575217,0.0119725654441,0.011947008912,0.0119215539016,0.0118964151166,0.0118711867418,0.0118460580369,0.0118212651013,0.0117965672653,0.0117719641139,0.01174730114,0.0117227343533,0.0116984656848,0.0116741135061,0.0116498557918,0.0116256920941,0.0116018674724,0.0115779130319,0.0115540509326,0.0115305448226,0.0115068879985,0.0114835820577,0.0114603625503,0.0114372291125,0.0114139963824,0.0113910583193,0.0113680225838,0.0113452773706,0.0113226157118,0.0113000372546,0.0112775416459,0.0112551285325,0.011232710343,0.0112103751971,0.0111881227209,0.0111661019319,0.01114403381,0.011122046953,0.0111001409946,0.0110783155688,0.0110567762865,0.0110353138971,0.0110139280847,0.0109926185328,0.010971264835,0.0109499884465,0.0109289469322,0.0109079798399,0.0108870868631,0.0108661710727,0.0108454452714,0.0108247923913,0.0108041364311,0.0107835538298,0.0107631562722,0.0107428299039,0.0107225007916,0.0107023347131,0.0106822386903,0.0106622124349,0.0106422556589,0.0106223502838,0.0106025493943,0.0105827993308,0.0105631524642,0.0105435731736,0.01052406118,0.0105046332898,0.0104852719122,0.0104659767726,0.0104467810893,0.0104276340181,0.0104085521468,0.0103895352059,0.010370582926,0.0103517760487,0.0103329678539,0.010314303263,0.010295701017,0.0102771608676,0.010258651211,0.0102402035616,0.0102218176658,0.0102035701527,0.0101853217902,0.0101672101266,0.0101490977227,0.010131120361,0.0101131423653,0.0100952977818,0.0100774526674,0.0100597393616,0.0100420836734,0.0100244853783,0.010006944252,0.00998944583341,0.00997203261077,0.00995466164859,0.0099373749024,0.00992014385883,0.00990296830046,0.00988586172024,0.00986881002084,0.00985181298818
cum_cal_loss_cal	0.0,0.0166666666667,0.127305573305,0.177395932037,0.144817387331,0.162724635295,0.150635908458,0.133248926259,0.12648569293,0.112769794517,0.105671323137,0.0978211236658,0.0942339941382,0.0931397786796,0.0425683824394,0.0460423109725,0.053722172604,0.0611085304647,0.0433248375225,0.048341193171,0.0400478732908,0.0433176698027,0.0487034959382,0.0548032223538,0.0606481410104,0.0659480957918,0.0717436286598,0.0763485096685,0.0641632907456,0.0687014490609,0.059124462967,0.0523352536438,0.0551827274425,0.0493862091915,0.0451742553341,0.0468843388933,0.0430947781579,0.0446533398401,0.0466316197166,0.0425835665378,0.0394463172973,0.0407684832224,0.0378771304175,0.0356306645658,0.0364717154086,0.0343522413354,0.0351734563661,0.0362864940136,0.037629654799,0.0349594378515,0.0327656851908,0.0309806720409,0.031725128007,0.030026705739,0.0286491022953,0.0275493677497,0.0278375037079,0.0283492433602,0.0270636084629,0.0260164219086,0.0263488866039,0.0268651695608,0.0275384435682,0.0283453025208,0.0292653021762,0.0213572573348,0.023747365087,0.0182781557454,0.014743842402,0.0125944038445,0.0114559369361,0.0119500108961,0.0110680239524,0.0114255738175,0.0107279049423,0.0109829321001,0.0104229277879,0.0105992296168,0.0101451228933,0.0100547916273,0.00989017646795,0.00983320259534,0.0100400177537,0.00961970050189,0.00942956624894,0.00941810705687,0.00961870773586,0.00999921912902,0.0105322584863,0.00976749844141,0.0102651951685,0.0108831618328,0.0100071261044,0.0105844697676,0.00976430415954,0.0103054715369,0.0109377032561,0.0116484695127,0.0124267434395,0.0112806005965,0.0103202896087,0.0109474812096,0.0116368651207,0.0106289870126,0.011279433208,0.0119820409543,0.0127300420923,0.0118785517036,0.0123558304052,0.0130412187677,0.0138095666731,0.0146452457537,0.0154383506483,0.0163874792191,0.0172002855708,0.0182348279899,0.0190630403672,0.0173765599351,0.0160776584625,0.0168140472841,0.01764251583,0.0163096705394,0.0152643373686,0.0144659593031,0.014919850608,0.0154696789143,0.0161006125196,0.0168000282391,0.017600239873,0.0183500009911,0.0170238827302,0.0158308565049,0.0165322132179,0.0172560196311,0.0179993985122,0.0168072319116,0.0158117690615,0.0163889873804,0.0154647660846,0.0146999386521,0.0140779613586,0.0144331013148,0.0138472312547,0.0133799413076,0.0136294312973,0.0131853351561,0.0128410458232,0.0129994198563,0.013222136212,0.0128176437477,0.0125007869784,0.0122639366924,0.0121001608305,0.0121105945414,0.0121842788998,0.0123156754504,0.0120305108495,0.012156400147,0.0123325540993,0.0125546822024,0.0121669310156,0.012379222964,0.0126319268107,0.0129216578845,0.0132452945565,0.0127219563187,0.0122669387422,0.0118756523424,0.0115438311662,0.0117218402924,0.0114013438404,0.0111338532527,0.0109159181421,0.0107443179532,0.0106160446161,0.0106267306752,0.010676015023,0.0105112227901,0.0103865021988,0.0103987463304,0.010275640683,0.0102886995067,0.0101671799158,0.0100806351003,0.0100613288719,0.00997495949927,0.00995772758418,0.00987158161841,0.00981621364752,0.00978985121366,0.00971425291449,0.00967178021652,0.00966057946718,0.00957486537952,0.00956529382938,0.00947995771275,0.00947192589613,0.00949150140042,0.00953718260042,0.00960754542344,0.0097012389282,0.00951267548897,0.00960418572618,0.00941972980875,0.00950915705263,0.00932864755638,0.0091751385402,0.00904733916551,0.00894401965084,0.00896440257807,0.00900659681739,0.00906951610748,0.0091521247285,0.00925343492643,0.00906555493086,0.00890210274966,0.00898131777043,0.00907829703204,0.00919217061866,0.00899227375889,0.00910357127344,0.0089079586495,0.00873515124351,0.00858418680291,0.00845414330758,0.00850939212482,0.00858110728115,0.00843546196082,0.00850590913014,0.00859170404367,0.00869215284207,0.00880659009999,0.00861282846105,0.00843931861718,0.00828526696202,0.00836607182285,0.00821481349441,0.00829414028463,0.00814558745085,0.00801483432117,0.00790119861785,0.00780402367681,0.00772267738885,0.00765655119,0.00766207351022,0.00759636463365,0.00760244055699,0.00762265109487,0.00754357247922,0.00747875724644,0.00742767448519,0.00738981223848,0.00737060103569,0.00736534281584,0.00731437648035,0.00730990896295,0.00731857893835,0.00725521279222,0.00726430672742,0.00728578267966,0.0072106840769,0.0072322574675,0.00715786629852,0.00717953029941,0.00721263863478,0.0072567764849,0.00716002897697,0.00720371428491,0.0071081950002,0.00715143859607,0.00720490817286,0.00726823778736,0.00734107331197,0.00721419336391,0.00728593064537,0.00736667010224,0.00745608902086,0.0075538749306,0.00765972525633,0.00777334698403,0.00789445633877,0.00770810455494,0.00782712095015,0.00795324338311,0.00808621223964,0.00788375296591,0.00801441885107,0.00815158862467,0.00854901990199,0.00834043578409,0.00847377421104,0.00826882645553,0.00839991472338,0.00853712354701,0.0089392963033,0.00872862545592,0.00853028731738,0.00834393900261,0.00846112537038,0.00827782528822,0.00810596019652,0.00794521462018,0.00804464709266,0.00815035739542,0.00798383725138,0.00782803007076,0.00768264480039,0.00754739820161,0.00742201461963,0.00730622576051,0.00719977047553,0.00725833994574,0.00732356940523,0.00721080389664,0.0071070597894,0.0071641874268,0.00706174213824,0.00711818504674,0.00718099573745,0.0070725099565,0.00697260639466,0.00688105999946,0.00692925947723,0.00683877350958,0.00675629698472,0.00668162107496,0.00671583006953,0.00664190131341,0.00667585326633,0.0067160741107,0.00676238772221,0.00681462240383,0.00672144057503,0.00663586222804,0.00655769633999,0.00648675652323,0.0064228609027,0.00636583199686,0.0063862919818,0.00632970384655,0.00635014541716,0.00629399211436,0.00631441388327,0.00625868958933,0.00620938012157,0.00622389750505,0.00624429423536,0.00627041764808,0.00630211866284,0.00623549948639,0.0061752519981,0.00620111414954,0.00623240101379,0.00616697426388,0.00619804993651,0.00613321401988,0.00616408152005,0.00609982707458,0.00613048934785,0.00616622743784,0.0062069128669,0.00613240880722,0.00617272942059,0.00621781015905,0.00613875141285,0.00618339814364,0.00623262664425,0.00628632146871,0.00619771573115,0.00625084397592,0.00630827337858,0.00636989560387,0.00627214799441,0.00618047930487,0.00623666346315,0.00629694306496,0.0062013715189,0.0061117148639,0.00616669858364,0.00622568371587,0.0061322107873,0.0061905596729,0.00609811529988,0.00615583926208,0.00621737891871,0.00612130131042,0.00618217246488,0.00624672552778,0.00631487102641,0.00621076265773,0.00627814959024,0.00617522217514,0.00607788003644,0.00614032157376,0.00604405339672,0.00610582300666,0.00601061011796,0.00592072870624,0.00597774822549,0.0058888233867,0.00580505680235,0.00585745603099,0.00577455305345,0.0056966423198,0.00574454764777,0.00579591736015,0.00585067284178,0.00576536960234,0.00568497289584,0.0057353263032,0.00565573797773,0.00558090183559,0.00551072534416,0.00555301401644,0.00548349843456,0.00541849777631,0.005456681833,0.00539226852512,0.0054301299954,0.00547131763112,0.00551575977201,0.0054443857259,0.00548842285312,0.00541772167413,0.00546136001829,0.00550811786783,0.00555792840575,0.00561072606207,0.00566644648898,0.0055818763568,0.00550172056971,0.00542589809728,0.00547428839575,0.00539919357164,0.00532830393192,0.0052615425816,0.00519883398241,0.00523678276158,0.00527770135306,0.00532152871461,0.00536820490235,0.00529585860958,0.00522753189111,0.00527057887179,0.00531642015891,0.0053649986316,0.0052906889397,0.00533882209545,0.00538961142693,0.00531275394377,0.00523983669093,0.00528709146076,0.00533695368719,0.00526153368884,0.0053109389602,0.00536287587677,0.00541729335964,0.00547414121519,0.00539007568343,0.00544638681801,0.00536313461282,0.00541891682632,0.0054770394316,0.00553745529578,0.00544896613804,0.00536432299847,0.00528346185471,0.00533768330843,0.00525758846189,0.00518117286234,0.00510837548658,0.00503913629445,0.0050845584943,0.00501593864232,0.00506096582676,0.0051083113321,0.00515793075923,0.0050842555635,0.00501404979054,0.00494725688881,0.0049911134306,0.00492490602729,0.0049683888845,0.00490275894926,0.00494587317943,0.00488081283156,0.00492356339889,0.00485906490385,0.00490145668142,0.00494603235534,0.00499275152841,0.0050415744477,0.00496969027839,0.00501808979518,0.00494684389963,0.00499482567168,0.00504483910486,0.0049716469605,0.00502122683045,0.0050727851794
cum_cal_loss_e	0.0,0.036,0.045,0.0514285714286,0.05625,0.05,0.054,0.0490909090909,0.045,0.0484615384615,0.0514285714286,0.048,0.045,0.0423529411765,0.04,0.0378947368421,0.036,0.0342857142857,0.0327272727273,0.0352173913043,0.03375,0.036,0.0380769230769,0.0366666666667,0.0385714285714,0.0372413793103,0.039,0.0377419354839,0.0365625,0.0381818181818,0.0370588235294,0.036,0.0375,0.0364864864865,0.0355263157895,0.0369230769231,0.036,0.0373170731707,0.0385714285714,0.0376744186047,0.0368181818182,0.038,0.0371739130435,0.0363829787234,0.0375,0.0367346938776,0.0378,0.0388235294118,0.0398076923077,0.0390566037736,0.0383333333333,0.0376363636364,0.0385714285714,0.0378947368421,0.0372413793103,0.0366101694915,0.0375,0.0383606557377,0.0377419354839,0.0371428571429,0.03796875,0.0387692307692,0.0395454545455,0.0402985074627,0.0410294117647,0.0417391304348,0.0411428571429,0.0418309859155,0.0425,0.0431506849315,0.0437837837838,0.0432,0.0438157894737,0.0432467532468,0.0438461538462,0.0432911392405,0.043875,0.0433333333333,0.0439024390244,0.0444578313253,0.0439285714286,0.0444705882353,0.045,0.0444827586207,0.0439772727273,0.0444943820225,0.045,0.0454945054945,0.0459782608696,0.0454838709677,0.0459574468085,0.0464210526316,0.0459375,0.0463917525773,0.0459183673469,0.0463636363636,0.0468,0.0472277227723,0.0476470588235,0.0471844660194,0.0467307692308,0.0471428571429,0.0475471698113,0.0471028037383,0.0475,0.0478899082569,0.0482727272727,0.0486486486486,0.0482142857143,0.0477876106195,0.0481578947368,0.0477391304348,0.0481034482759,0.0476923076923,0.0480508474576,0.0476470588235,0.048,0.048347107438,0.0486885245902,0.0482926829268,0.0479032258065,0.04824,0.0485714285714,0.0488976377953,0.048515625,0.0481395348837,0.0477692307692,0.0474045801527,0.0477272727273,0.0473684210526,0.0470149253731,0.0466666666667,0.0469852941176,0.047299270073,0.0476086956522,0.0479136690647,0.0482142857143,0.0478723404255,0.0481690140845,0.0484615384615,0.04875,0.0484137931034,0.048698630137,0.0489795918367,0.0486486486486,0.0489261744966,0.0492,0.0488741721854,0.0485526315789,0.0488235294118,0.0490909090909,0.0493548387097,0.0496153846154,0.0492993630573,0.0489873417722,0.048679245283,0.0489375,0.0486335403727,0.0483333333333,0.048036809816,0.0482926829268,0.048,0.0477108433735,0.0474251497006,0.0471428571429,0.0473964497041,0.0476470588235,0.0478947368421,0.0481395348837,0.0478612716763,0.0481034482759,0.0483428571429,0.0485795454545,0.048813559322,0.0490449438202,0.0487709497207,0.0485,0.048729281768,0.048956043956,0.0486885245902,0.0489130434783,0.0486486486486,0.0488709677419,0.0490909090909,0.048829787234,0.0490476190476,0.0487894736842,0.0490052356021,0.04921875,0.0494300518135,0.049175257732,0.0489230769231,0.0486734693878,0.048883248731,0.0486363636364,0.0488442211055,0.0486,0.0483582089552,0.0481188118812,0.047881773399,0.0476470588235,0.0478536585366,0.0476213592233,0.0478260869565,0.0475961538462,0.0477990430622,0.048,0.0481990521327,0.0483962264151,0.0481690140845,0.0479439252336,0.0477209302326,0.0475,0.0472811059908,0.0474770642202,0.0476712328767,0.0474545454545,0.0472398190045,0.047027027027,0.0472197309417,0.0470089285714,0.0472,0.047389380531,0.047577092511,0.0477631578947,0.0475545851528,0.047347826087,0.0475324675325,0.0473275862069,0.0471244635193,0.0469230769231,0.0467234042553,0.046906779661,0.0470886075949,0.047268907563,0.0470711297071,0.04725,0.0470539419087,0.0472314049587,0.0474074074074,0.0475819672131,0.0477551020408,0.0479268292683,0.0480971659919,0.0479032258065,0.0480722891566,0.04788,0.0476892430279,0.0478571428571,0.048023715415,0.048188976378,0.0483529411765,0.0481640625,0.0479766536965,0.0481395348837,0.0479536679537,0.0477692307692,0.0479310344828,0.0477480916031,0.047566539924,0.0477272727273,0.0475471698113,0.0477067669173,0.0475280898876,0.0473507462687,0.0471747211896,0.0473333333333,0.0471586715867,0.0473161764706,0.0471428571429,0.0469708029197,0.0468,0.0466304347826,0.0467870036101,0.046618705036,0.0464516129032,0.0462857142857,0.0461209964413,0.0459574468085,0.0457950530035,0.0456338028169,0.0457894736842,0.0456293706294,0.0454703832753,0.0453125,0.0454671280277,0.0453103448276,0.0451546391753,0.0453082191781,0.0454607508532,0.045306122449,0.0454576271186,0.0453040540541,0.0451515151515,0.0453020134228,0.0454515050167,0.0456,0.0457475083056,0.0455960264901,0.0457425742574,0.0458881578947,0.0460327868852,0.0458823529412,0.0457328990228,0.0458766233766,0.0460194174757,0.0461612903226,0.0463022508039,0.0464423076923,0.0465814696486,0.0467197452229,0.0465714285714,0.0464240506329,0.0465615141956,0.0466981132075,0.0465517241379,0.0466875,0.0465420560748,0.046397515528,0.0465325077399,0.0466666666667,0.0468,0.0466564417178,0.0467889908257,0.0469207317073,0.0470516717325,0.0469090909091,0.0470392749245,0.0468975903614,0.0467567567568,0.0466167664671,0.0464776119403,0.0466071428571,0.0467359050445,0.0468639053254,0.0469911504425,0.0471176470588,0.0472434017595,0.0471052631579,0.0472303206997,0.0470930232558,0.0472173913043,0.0470809248555,0.047204610951,0.0473275862069,0.0471919770774,0.0470571428571,0.0469230769231,0.0467897727273,0.0469121813031,0.0470338983051,0.0469014084507,0.0467696629213,0.0468907563025,0.0467597765363,0.0468802228412,0.04675,0.0468698060942,0.0467403314917,0.0466115702479,0.0464835164835,0.046602739726,0.0464754098361,0.046348773842,0.0464673913043,0.0463414634146,0.0462162162162,0.0460916442049,0.0462096774194,0.0460857908847,0.0459625668449,0.04584,0.0459574468085,0.046074270557,0.0459523809524,0.0458311345646,0.0459473684211,0.046062992126,0.045942408377,0.0458224543081,0.0459375,0.0458181818182,0.045932642487,0.0458139534884,0.0456958762887,0.0458097686375,0.0456923076923,0.0455754475703,0.0454591836735,0.045572519084,0.0454568527919,0.0455696202532,0.0456818181818,0.0455667506297,0.0456783919598,0.0455639097744,0.045675,0.0457855361596,0.045671641791,0.0457816377171,0.0458910891089,0.0457777777778,0.0458866995074,0.0459950859951,0.0458823529412,0.0457701711491,0.0456585365854,0.0457664233577,0.0458737864078,0.0457627118644,0.0458695652174,0.0459759036145,0.0460817307692,0.0459712230216,0.0460765550239,0.0461813842482,0.0460714285714,0.0461757719715,0.0460663507109,0.0459574468085,0.0458490566038,0.0459529411765,0.0458450704225,0.0459484777518,0.0458411214953,0.0457342657343,0.0456279069767,0.0455220417633,0.0454166666667,0.045519630485,0.0456221198157,0.045724137931,0.045619266055,0.0457208237986,0.0458219178082,0.0459225512528,0.0460227272727,0.0459183673469,0.045814479638,0.0457110609481,0.0456081081081,0.0457078651685,0.0458071748879,0.0457046979866,0.0456026785714,0.0455011135857,0.0456,0.0454988913525,0.0453982300885,0.0454966887417,0.0455947136564,0.0454945054945,0.0453947368421,0.0454923413567,0.0453930131004,0.0452941176471,0.0451956521739,0.0450976138829,0.0451948051948,0.0450971922246,0.0451939655172,0.0450967741935,0.045,0.044903640257,0.045,0.0450959488273,0.0451914893617,0.0450955414013,0.0451906779661,0.0452854122622,0.0453797468354,0.0454736842105,0.0453781512605,0.0454716981132,0.0453765690377,0.0452818371608,0.0451875,0.0452806652807,0.0453734439834,0.0454658385093,0.0453719008264,0.0454639175258,0.0453703703704,0.0454620123203,0.045368852459,0.0454601226994,0.0453673469388,0.0454582484725,0.0453658536585,0.0452738336714,0.0451821862348,0.0450909090909,0.0451814516129,0.0450905432596,0.0451807228916,0.0450901803607,0.045,0.0450898203593,0.045,0.0449105367793
cum_cal_loss	0.0,0.0166666666667,0.0,0.0217038644144,0.0343511311315,0.0830052926128,0.0855352522106,0.0897014199321,0.0913270682596,0.0914352065188,0.0906729812849,0.0844436123202,0.0888883207733,0.0833706467382,0.0854670567354,0.0808592106232,0.076725849614,0.0729967600451,0.0696150215158,0.0696132296257,0.0744211778352,0.0739281024701,0.0732237784095,0.0703549415443,0.0696304342405,0.067092037712,0.0663683383827,0.0641064601031,0.0619952690315,0.0613680691933,0.0594671174493,0.0576816067678,0.0571486548814,0.0555264634187,0.0539947565724,0.0535229107942,0.0569958148224,0.0564156473085,0.0558112822697,0.0544384224026,0.0531320017596,0.0525959183587,0.0513890468778,0.0502367375802,0.0497568888807,0.0486870958921,0.0482256551733,0.0477546953932,0.0472772488602,0.0463358519595,0.0454316262504,0.0445623724793,0.0441624711608,0.043347478413,0.0425623155794,0.0418053475884,0.0414601285427,0.0411108897391,0.0404148084102,0.0397421418995,0.0394221068149,0.0390996016262,0.0387755968151,0.0384509197867,0.038126276241,0.0378022680187,0.0372341235021,0.0369236386131,0.0366143779028,0.0363067220183,0.03600099527,0.0354951648119,0.035202153833,0.034720668025,0.0344395709791,0.0339806961864,0.0337107781226,0.033272942482,0.0330135284816,0.0327560481522,0.0323457725368,0.0320981091546,0.0318524403536,0.0314672194965,0.0310914046606,0.0308617071008,0.0306338506129,0.0304079216529,0.0301883708296,0.029846823988,0.0296352732656,0.0294257307765,0.0314910633136,0.031264605283,0.0309209003636,0.03070255047,0.0304865044163,0.0302727708257,0.0300613538268,0.0297464711426,0.0294382754539,0.029238998578,0.0290418082031,0.0287493389968,0.0285587081931,0.0283700605249,0.0281833931248,0.027998700732,0.0277289899001,0.0274645674369,0.0272896651226,0.0270341133061,0.0268646644984,0.0266175402552,0.0264532837846,0.0262141732306,0.026054864678,0.0258971105001,0.0257409053743,0.0255156869827,0.0252944858629,0.025145821171,0.0249985725832,0.0248527342721,0.0246439169217,0.0244386804571,0.0242369293525,0.0240385716659,0.0239046022522,0.0237120048351,0.0235225667706,0.023336207768,0.0232104925414,0.0230858431846,0.0229622579246,0.0228397341843,0.0227182686562,0.0225457192079,0.0224273565977,0.0223100079138,0.0221936688147,0.0220296946806,0.0219162603726,0.0218037930553,0.0216459783273,0.0215362684291,0.0214274849359,0.0212754894087,0.0211257005769,0.0210211987832,0.0209175575788,0.020814772312,0.0207128380346,0.0205715564634,0.0204322502462,0.0202948761694,0.0201982673385,0.0200642161993,0.0199319858113,0.019801537585,0.0197098451602,0.0195824693476,0.0194567758062,0.0193327299512,0.0192102981985,0.0191243866408,0.019039097467,0.018954428582,0.0188703776527,0.0187542591138,0.0186719638972,0.0185902648919,0.0185091594552,0.0184286447693,0.0183487178559,0.0182394975581,0.0181316093242,0.0180543318552,0.0179776068538,0.0178730207608,0.0177978224423,0.0176954427712,0.0176217243699,0.0175485233554,0.0174491981707,0.0173774171078,0.0172801341218,0.017209730607,0.0171398122819,0.0170703765075,0.0169767650081,0.0168842069467,0.0167926837543,0.0167261750835,0.0166364576761,0.0165711731512,0.0164832082147,0.0163962001736,0.0163101327613,0.0162249901029,0.0161407567019,0.0160795685837,0.0159969275103,0.0159368139066,0.0158557201265,0.0157966519845,0.015737948985,0.0156796096162,0.0156216322971,0.0155439760609,0.0154671102646,0.0153910223544,0.0153157000577,0.0152411313755,0.0151865673628,0.0151323261442,0.0150596597895,0.0149877068034,0.0149164562883,0.0148642224745,0.0147942095118,0.014742816296,0.0146917169467,0.0146409104205,0.0145903956208,0.0145231482361,0.0144565347114,0.0144073204465,0.0143418259142,0.0142769399739,0.0142126538282,0.0141489588587,0.0141019388869,0.0140551753094,0.0140086672817,0.0139469284951,0.0139011232292,0.0138403824501,0.0137952636015,0.0137503882269,0.0137057554454,0.0136613643406,0.0136172139636,0.0135733033344,0.0135156279632,0.0134723614621,0.0134155879431,0.0133593041708,0.0133170582443,0.0132750368091,0.0132332389368,0.0131916636752,0.0131373838518,0.0130835615451,0.0130429446353,0.012989935316,0.0129373671069,0.0128976748659,0.012845891186,0.0127945329968,0.0127557333142,0.0127051325267,0.0126668647067,0.0126170045969,0.0125675459472,0.0125184837234,0.0124813786689,0.0124330232784,0.0123964143173,0.0123487505146,0.012301461273,0.0122545420152,0.0122079882426,0.0121727613262,0.0121268604437,0.0120813129197,0.0120361145319,0.0119912611292,0.0119467486292,0.0119025730175,0.0118587303457,0.0118256277634,0.0117823811032,0.0117394566956,0.0116968508262,0.0116646831626,0.0116226480482,0.0115809214024,0.011549400878,0.0115180182995,0.0114770906799,0.0114460895847,0.0114056993044,0.0113655992632,0.0113352090721,0.011304949752,0.0112748210246,0.0112448225946,0.011205933757,0.0111762914881,0.0111478027096,0.0111194379121,0.0110814821917,0.011043790593,0.0110159769522,0.0109882828727,0.0109607079456,0.0109332517538,0.0109059138725,0.0108786938694,0.0108515913054,0.0108155983613,0.0107798491146,0.010753258869,0.0107267819557,0.0106916616065,0.010665489141,0.0114665873644,0.0114279040433,0.0113996502573,0.0113715198002,0.0113435121311,0.0113057048265,0.0112780196837,0.0112504546496,0.0112230091896,0.0111860485976,0.0111589158099,0.0111223949398,0.0110861176025,0.0110500812815,0.0110142834965,0.0109880175252,0.0109618621895,0.0109358170177,0.010909881535,0.0108840552643,0.010858337726,0.0108238527554,0.0107984181604,0.0107643295685,0.0107391731401,0.0107054741136,0.0106805911835,0.0106558111999,0.0106226610699,0.010589721352,0.0105569899733,0.0105244648893,0.0105004372773,0.0104765068964,0.0104445023817,0.0104126972513,0.0103891750804,0.0103577209729,0.0103344453924,0.0103033365139,0.0102803035554,0.0102495342392,0.010218952707,0.0101885571823,0.010166054126,0.0101359864911,0.0101061001035,0.0100839686909,0.0100544019615,0.0100250118818,0.00999579681727,0.0099741644246,0.00994525825428,0.00991652271272,0.00988795624141,0.00986680610012,0.00984573498003,0.00981759730454,0.00978962339268,0.00976888847973,0.00974823025751,0.00972067194137,0.00969327230161,0.00967294016292,0.00964582103617,0.00962568577154,0.00959884286282,0.00957215239586,0.00955233064595,0.00952590985247,0.00949963785229,0.00947351334986,0.0094541135343,0.00942825013104,0.00940903338862,0.00938988461573,0.00936439085872,0.00934542154723,0.00932017951733,0.00930138708351,0.00928266050581,0.0092577749735,0.00923922182226,0.00922073339567,0.00919619689579,0.00917787853204,0.00915962378505,0.00913542905909,0.00911136457639,0.00908742925179,0.00906954559899,0.00905172318596,0.00902811720425,0.00901045551095,0.00899285402968,0.00897531256221,0.00895212687132,0.0089347422762,0.00891741669039,0.00889454512585,0.00887737346668,0.00885471591786,0.00883217630824,0.00880975368674,0.00879291930344,0.00877070439467,0.00875401723325,0.00873200715918,0.00871010990877,0.0086883245866,0.00866665030719,0.0086450861948,0.00862889701566,0.00861276036647,0.00859667608724,0.00857547934106,0.00855953226788,0.00854363673531,0.00852779258374,0.00851199965248,0.0084912439104,0.00847059139867,0.00845004132195,0.00842959289345,0.00841417697204,0.00839881003276,0.00837862202319,0.00835853295687,0.00833854208305,0.00832345950271,0.00830364345912,0.00828392357513,0.00826904163029,0.00825420598036,0.00823473277627,0.00821535321892,0.0082007131425,0.00818150044941,0.00816237949469,0.00814334960074,0.00812441009691,0.0081101060828,0.00809132775749,0.00807713819236,0.00805851899407,0.00803998723021,0.00802154226617,0.00800760461209,0.00799370855594,0.00797985398619,0.00796170020363,0.00794795459125,0.00793424986716,0.00792058591962,0.00790696263607,0.007889159275,0.0078756422033,0.00785798578301,0.00784041006572,0.00782291448067,0.00780963076207,0.00779638596023,0.00778317996912,0.00776595360592,0.00775284885715,0.00773576235517,0.00772275765567,0.00770580931649,0.00769290349218,0.00767609164481,0.00766328354012,0.00764660654047,0.00763000354954,0.00761347405901,0.00759701756547,0.00758448254918,0.00756815662429,0.00755571499913,0.00753951809351,0.00752339195823,0.00751109937866,0.00749509989424,0.00747916986611


==> figures/data/wtccc-cal.txt <==
raw	0.129630,0.050564	0.131387,0.157831	0.121495,0.256319	0.274882,0.352155	0.398263,0.450969	0.570659,0.547722	0.631347,0.642753	0.707317,0.742932	0.791045,0.839948	0.800000,0.947357
recal	0.098765,0.042481	0.117241,0.145198	0.231552,0.260851	0.379865,0.373397	0.466667,0.453958	0.616393,0.557623	0.603107,0.636313	0.699454,0.764552	0.850000,0.831877	0.750000,0.925549


==> figures/data/wtccc-hist.txt <==
raw	0.508208	0.000000	0.095973	0.063631	0.579822	0.602411	0.000000	0.179269	0.167053	0.354825	0.505778	0.157593	0.190640	0.194401	0.159531	0.645424	0.000000	0.413088	0.512964	0.533969	0.135883	0.485871	0.840370	0.866677	0.788557	0.840302	0.886860	0.768950	0.530105	0.616409	0.323441	0.488832	0.540559	0.246119	0.239336	0.456591	0.467082	0.539849	0.139634	0.249994	0.177193	0.425843	0.476055	0.520288	0.007404	0.503038	0.017923	0.161379	0.061562	0.302485	0.538379	0.429546	0.630106	0.579675	0.427331	0.483608	0.859186	0.540626	0.165888	0.245559	0.076724	0.078068	0.569207	0.276849	0.425908	0.493340	0.578313	0.219936	0.298953	0.591949	0.530941	0.607452	0.355852	0.709629	0.089449	0.407699	0.481478	0.751736	0.718065	0.243343	0.321315	0.274818	0.427190	0.353181	0.219324	0.793208	0.262947	0.350739	0.171266	0.917669	0.629599	0.728366	0.694605	0.488813	0.328138	0.764524	0.448278	0.648111	0.578120	0.448951	0.684096	0.575937	0.105035	0.161353	0.286193	0.570455	0.510457	0.596933	0.000000	0.053979	0.204211	0.222999	0.205936	0.408736	0.559631	0.399309	0.460595	0.882257	0.759133	0.772506	0.691194	0.541429	0.213650	0.203279	0.544402	0.504992	0.190773	0.432649	0.093144	0.317329	0.783386	0.847694	0.293586	0.570064	0.435067	0.514036	0.497165	0.709319	0.510983	0.447939	0.490959	0.885979	0.174527	0.500668	0.113606	0.445460	0.791333	0.628669	0.552438	0.308149	0.582690	0.523732	0.089760	0.359663	0.631155	0.250470	0.588696	0.456396	0.444534	1.000000	0.950257	1.000000	0.690284	0.472489	0.772916	0.381162	0.387218	0.737581	0.703989	0.533334	0.406740	0.513688	0.234255	0.317082	0.343326	0.331369	0.690620	0.508865	0.307581	0.759512	0.083816	0.422741	0.348993	0.469907	0.239760	0.481212	0.820744	0.484957	0.719205	0.750987	0.359353	0.477778	0.431275	0.807191	0.214092	0.474325	0.499157	0.771250	0.754846	0.802189	0.624774	0.742067	0.634173	0.460062	0.563146	0.742181	0.339812	0.439932	0.909191	0.400693	0.639544	0.567054	0.258553	0.485800	0.433674	0.499835	0.512591	0.208462	0.391551	0.505221	0.529803	0.248111	0.313811	0.418141	0.467803	0.511147	0.556584	0.505548	0.546691	0.313323	0.726041	0.258155	0.174556	0.505650	0.190218	0.258774	0.381303	0.626279	0.395589	0.553309	0.506798	0.320116	0.552224	0.728891	0.125513	0.350631	0.620423	0.112728	0.238584	0.321627	0.610678	0.138606	0.397712	0.281244	0.447658	0.590246	0.453323	0.762629	0.742594	0.502643	0.721082	0.329685	0.444576	0.470020	0.378387	0.499639	0.338223	0.821338	0.746235	0.694569	0.597153	0.592799	0.207716	0.192584	0.548561	0.235576	0.036363	0.154644	0.166903	0.087880	0.434642	0.183448	0.507220	0.062344	0.331500	0.360178	0.725983	0.682415	0.566698	0.418218	0.630024	0.139014	0.283019	0.133517	0.338861	0.514617	0.451569	0.498705	0.192618	0.304699	0.390442	0.494173	0.157525	0.171004	0.421191	0.810612	0.928659	0.830526	0.826151	0.201298	0.465108	0.743457	0.613518	0.334016	0.705742	0.704286	0.562492	0.548777	0.132022	0.343596	0.360043	0.486568	0.342686	0.423080	0.409686	0.522926	0.540849	0.335451	0.577839	0.373464	0.109122	0.912458	0.457181	0.818534	0.474414	0.587755	0.399183	0.603001	0.698390	0.414001	0.721084	0.432852	0.801576	0.460605	0.796761	0.455814	0.667197	0.559788	0.665266	0.192201	0.044215	0.000000	0.445385	0.340125	0.221250	0.323211	0.427585	0.516761	0.313642	0.500187	0.380364	0.835132	0.712509	0.745867	0.486646	0.760126	0.367560	0.467047	0.624990	0.876797	0.589155	0.551772	0.287095	0.233690	0.471559	0.310813	0.365017	0.555228	0.507158	0.434845	0.801141	0.663908	0.392578	0.476421	0.854804	0.717357	0.419848	0.396291	1.000000	0.760677	0.589983	0.387352	0.439018	0.728149	0.806579	0.861882	0.447097	0.493767	0.512263	0.556347	0.600103	0.177312	0.344807	0.250494	0.253511	0.367497	0.317190	0.594460	0.243547	0.522388	0.533805	0.354729	0.584108	0.324132	0.565947	0.558159	0.361748	0.332286	0.046607	0.560983	0.616780	0.083202	0.000000	0.215369	0.316164	0.573838	0.594372	0.428802	0.389906	0.759814	0.556155	0.473281	0.386884	0.481519	0.604195	0.424840	0.518273	0.299426	0.252235	0.557915	0.535555	0.697994	0.409481	0.616021	0.528822	0.381840	0.409778	0.547344	0.676985	0.580224	0.392331	0.533107	0.704076	0.448645	0.417343	0.381417	0.278013	0.496086	0.266884	0.497524	0.201674	0.336748	0.608892	0.358209	0.618662	0.577879	0.623914	0.459428	0.523293	0.693838	0.269245	0.290820	0.346513	0.537957	0.525919	0.254306	0.267114	0.000000	0.157553	0.362244	0.354414	0.500708	0.639281	0.204605	0.605203	0.333672	0.210048	0.581693	0.240656	0.432862	0.392021	0.460503	0.663263	0.654804	0.781502	0.678951	0.634371	0.482788	0.511467	0.365210	0.501805	0.355957	0.713129	0.496215	0.561288	0.455442	0.350996	0.608060	0.300372	0.438846	0.779482	0.666913	0.468356	0.652900	0.551177	0.560067	0.531708	0.339582	0.425190	0.638858	0.502870	0.427914	0.438773	0.370958	0.340940	0.532943	0.414230	0.472356	0.517081	0.404385	0.517661	0.530554	0.411122	0.363411	0.610931	0.104557	0.427550	0.411785	0.374253	0.625490	0.589541	0.438793	0.697702	0.718649	0.761613	0.665412	0.300878	0.349701	0.557891	0.348403	0.437206	0.354053	0.307681	0.445975	0.449959	0.471262	0.593830	0.444505	0.521893	0.483493	0.681485	0.869069	0.608124	0.567514	0.321431	0.461825	0.560277	0.570266	0.429691	0.439085	0.708747	0.424400	0.452263	0.410468	0.521246	0.458569	0.544809	0.463206	0.506489	0.564651	0.475114	0.528896	0.387183	0.503798	0.201616	0.604277	0.413524	0.684183	0.419845	0.389624	0.468224	0.625417	0.431392	0.682836	0.439629	0.455506	0.641561	0.554334	0.446255	0.668184	0.557819	0.435002	0.558688	0.580551	0.571091	0.444432	0.486418	0.479905	0.620011	0.618322	0.819620	0.647056	0.622885	0.389003	0.707829	0.636998	0.714800	0.441002	0.419916	0.337304	0.342789	0.782259	0.718705	0.818832	0.675448	0.654708	0.616014	0.475537	0.516693	0.285938	0.483166	0.582759	0.627708	0.505583	0.351291	0.453925	0.554867	0.548509	0.539682	0.525550	0.240041	0.254325	0.265895	0.176863	0.199817	0.180531	0.194134	0.149288	0.222499	0.345082	0.391031	0.327623	0.230055	0.110149	0.365353	0.571612	0.440034	0.632192	0.538878	0.165614	0.362229	0.516658	0.342740	0.591757	0.336284	0.373567	0.586202	0.334046	0.272763	0.448662	0.307108	0.363727	0.404088	0.390323	0.790952	0.659852	0.693686	0.548552	0.565565	0.400668	0.330971	0.526531	0.220698	0.502926	0.414038	0.316711	0.610082	0.332211	0.555056	0.257040	0.577075	0.563880	0.593920	0.221247	0.395555	0.459187	0.570710	0.772542	0.564382	0.571115	0.198149	0.194422	0.540901	0.409691	0.193133	0.310663	0.642513	0.394686	0.387155	0.533912	0.292650	0.301832	0.553610	0.436297	0.674666	0.672443	0.443069	0.425364	0.685379	0.438812	0.766858	0.598656	0.433823	0.566244	0.439455	0.596497	0.378024	0.363650	0.490328	0.763607	0.502737	0.475551	0.707813	0.616134	0.464273	0.555056	0.403100	0.552769	0.482164	0.626132	0.246950	0.569611	0.555903	0.484624	0.314886	0.425465	0.508381	0.380621	0.398469	0.233136	0.488648	0.747467	0.426636	0.590723	0.507132	0.305197	0.294766	0.636640	0.411452	0.237093	0.717662	0.615525	0.271021	0.179052	0.215938	0.314622	0.430110	0.389756	0.541005	0.492823	0.304400	0.548943	0.676243	0.504517	0.291285	0.494669	0.399689	0.422472	0.574785	0.688469	0.457597	0.271037	0.673835	0.175486	0.115518	0.595342	0.340055	0.241151	0.587395	0.362644	0.740712	0.820278	0.629691	0.533920	0.459003	0.756227	0.478168	0.652441	0.658897	0.537643	0.465691	0.628018	0.753009	0.734687	0.625796	0.563098	0.373980	0.133170	0.348967	0.660612	0.372088	0.574385	0.599857	0.662627	0.347282	0.270464	0.675443	0.495481	0.720972	0.668929	0.502950	0.255421	0.374211	0.301212	0.459562	0.414176	0.505537	0.481330	0.456436	0.797425	0.691546	0.485733	0.515633	0.334145	0.617079	0.316964	0.324709	0.405440	0.473145	0.447268	0.586867	0.456279	0.322796	0.490568	0.508241	0.298769	0.474886	0.456179	0.590329	0.442760	0.732152	0.569432	0.349861	0.604765	0.272909	0.526907	0.492007	0.485653	0.624383	0.610091	0.311234	0.621884	0.236920	0.421892	0.701217	0.804967	0.569151	0.782657	0.526314	0.754150	0.476053	0.585104	0.322352	0.343065	0.257564	0.726246	0.662603	0.437283	0.639957	0.448981	0.784944	0.515234	0.566885	0.227478	0.491929	0.328973	0.422491	0.518508	0.615597	0.292323	0.091462	0.197913	0.283323	0.642639	0.481453	0.634855	0.635180	0.171369	0.444462	0.556809	0.403260	0.582345	0.449343	0.378261	0.293838	0.490923	0.218604	0.471591	0.750720	0.460159	0.405469	0.889709	0.704935	0.457695	0.836861	0.764945	0.761395	0.251337	0.513627	0.479276	0.385452	0.225972	0.371752	0.852267	0.667193	0.485213	0.780170	0.353440	0.457402	0.642042	0.576534	0.420632	0.696695	0.116396	0.367442	0.414230	0.316417	0.651172	0.506059	0.441380	0.671647	0.577562	0.254635	0.271277	0.246545	0.477646	0.572098	0.577027	0.474503	0.521637	0.467683	0.476934	0.622211	0.684881	0.612247	0.535323	0.191128	0.169634	0.487344	0.477571	0.536556	0.333404	0.577444	0.573912	0.535439	0.551048	0.509394	0.321816	0.503614	0.360893	0.569681	0.401641	0.346346	0.324854	0.545631	0.168841	0.118986	0.237421	0.139645	0.434515	0.667800	0.836030	0.744297	0.633346	0.319675	0.562895	0.599152	0.887155	0.501878	0.442916	0.584189	0.273663	0.290206	0.378281	0.624576	0.620255	0.767053	0.446628	0.751606	0.622721	0.591605	0.245623	0.416164	0.428412	0.693705	0.859681	0.461605	0.437307	0.760394	0.654249	0.605454	0.640614	0.473008	0.525345	0.311540	0.592767	0.206669	0.521369	0.264912	0.589395	0.405670	0.421761	0.461311	0.584360	0.498903	0.455786	0.300293	0.500662	0.690952	0.601584	0.574587	0.353266	0.559689	0.612504	0.508111	0.269804	0.401958	0.743796	0.475745	0.410334	0.678432	0.527694	0.433781	0.836655	0.711005	0.665748	0.678109	0.556209	0.781473	0.621183	0.354141	0.151911	0.535248	0.089559	0.069203	0.311678	0.471201	0.664381	0.623895	0.678251	0.528023	0.360197	0.785163	0.407369	0.350825	0.321578	0.540177	0.470235	0.520843	0.240914	0.355295	0.415808	0.617892	0.946691	0.504879	0.685936	0.249229	0.549749	0.329231	0.501102	0.453408	0.390646	0.664305	0.446541	0.708595	0.411573	0.501591	0.276677	0.773149	0.346221	0.413710	0.451536	0.459664	0.233048	0.396500	0.567657	0.670914	0.461697	0.482197	0.549878	0.327563	0.464345	0.473775	0.575924	0.468200	0.607843	0.595252	0.720775	0.412274	0.474994	0.582365	0.526863	0.381909	0.399329	0.370496	0.685092	0.493300	0.504658	0.638866	0.443918	0.515110	0.464348	0.562759	0.392410	0.479793	0.572659	0.460802	0.517672	0.557606	0.481596	0.453817	0.812559	0.819731	0.807895	0.680931	0.447766	0.670932	0.561718	0.396055	0.362073	0.402877	0.428057	0.268934	0.448517	0.630402	0.448979	0.412908	0.474139	0.430396	0.442893	0.512404	0.676660	0.427710	0.326920	0.789554	0.690453	0.529181	0.309573	0.372771	0.622286	0.735903	0.703191	0.080110	0.502874	0.279827	0.460847	0.860515	0.509704	0.082252	0.345448	0.546407	0.210519	0.276933	0.512811	0.444785	0.684749	0.304268	0.642169	0.523397	0.650392	0.439249	0.581984	0.326442	0.389556	0.363337	0.648728	0.295973	0.131497	0.505284	0.420330	0.798228	0.437362	0.357691	0.491074	0.496433	0.611553	0.723209	0.762949	0.618750	0.723272	0.574201	0.473732	0.652995	0.197502	0.395570	0.314923	0.204067	0.301407	0.125454	0.141463	0.012564	0.198080	0.366950	0.751840	0.532706	0.554270	0.518192	0.206192	0.598548	0.582031	0.579760	0.300609	0.556184	0.266175	0.528073	0.334036	0.554247	0.124825	0.000000	0.445573	0.440213	0.382662	0.599821	0.543717	0.558202	0.441354	0.748364	0.670404	0.457007	0.677118	0.600650	0.550572	0.163449	0.304315	0.640497	0.526657	0.386010	0.240835	0.326441	0.264043	0.347795	0.470877	0.702188	0.603537	0.408831	0.582294	0.542512	0.534953	0.464190	0.420384	0.543694	0.373698	0.375940	0.450383	0.268573	0.330792	0.612638	0.590497	0.392912	0.449125	0.732622	0.404867	0.481189	0.615193	0.365228	0.466275	0.570040	0.688116	0.592775	0.227744	0.530640	0.436132	0.508344	0.218775	0.271450	0.475796	0.688480	0.541889	0.627284	0.541582	0.603264	0.438757	0.295938	0.615726	0.413156	0.611266	0.492729	0.509119	0.665142	0.408809	0.478218	0.325521	0.646917	0.706772	0.696599	0.561297	0.638373	0.394891	0.142945	0.244084	0.235217	0.150138	0.391776	0.204491	0.389424	0.481065	0.349378	0.529980	0.451157	0.319717	0.619505	0.539263	0.372718	0.338594	0.423257	0.628759	0.581262	0.603776	0.424340	0.610816	0.538274	0.223908	0.333359	0.498229	0.590545	0.467512	0.584140	0.410572	0.332982	0.435966	0.305301	0.401323	0.225818	0.547492	0.493881	0.433111	0.536873	0.481671	0.411665	0.732758	0.601902	0.452164	0.506729	0.412105	0.484760	0.432749	0.471476	0.816597	0.655433	0.533393	0.313716	0.439814	0.443526	0.457170	0.958274	0.712251	0.648869	0.683346	0.562825	0.596290	0.238930	0.623140	0.380736	0.494618	0.765441	0.527105	0.416605	0.289649	0.588735	0.410262	0.513489	0.559924	0.326044	0.491327	0.314086	0.441743	0.572005	0.397389	0.434490	0.646890	0.354684	0.461117	0.591026	0.430549	0.308491	0.704858	0.590120	0.554279	0.325506	0.349170	0.375943	0.626093	0.539368	0.444422	0.720877	0.625873	0.455411	0.350423	0.451309	0.553374	0.485633	0.498363	0.771837	0.355104	0.754213	0.778646	0.279594	0.240055	0.528033	0.124089	0.449885	0.462417	0.383442	0.322498	0.586523	0.423535	0.939593	0.606867	0.305808	0.418899	0.585846	0.363965	0.654934	0.478560	0.508976	0.494180	0.533983	0.678390	0.281903	0.599608	0.508513	0.625499	0.444194	0.323275	0.458847	0.435061	0.416170	0.807097	0.787571	0.676221	0.000000	0.463768	0.420939	0.576666	0.407651	0.887197	0.491419	0.707322	0.728677	0.775245	0.587769	0.436966	0.640172	0.819924	0.452068	0.724343	0.471930	0.628606	0.632423	0.329155	0.268754	0.813865	0.423296	0.744984	0.355057	0.477121	0.509395	0.562016	0.452623	0.437747	0.482024	0.496667	0.464303	0.661608	0.680657	0.430794	0.386818	0.642673	0.655569	0.756736	0.609920	0.573078	0.429619	0.272520	0.470898	0.547372	0.109507	0.644440	0.350280	0.618095	0.106737	0.505762	0.502098	0.230814	0.243536	0.652034	0.610358	0.512312	0.414696	0.477122	0.273942	0.567231	0.658440	0.531283	0.290337	0.418033	0.429486	0.305480	0.458898	0.540168	0.499981	0.045394	0.437436	0.418960	0.517287	0.403370	0.517743	0.331260	0.641369	0.635458	0.309838	0.523090	0.268884	0.458293	0.367403	0.553111	0.334507	0.719856	0.641855	0.435305	0.665736	0.670465	0.666230	0.420440	0.401862	0.195230	0.569436	0.555072	0.417162	0.436616	0.405860	0.649068	0.433616	0.418410	0.632921	0.574965	0.696887	0.436238	0.405966	0.724395	0.166245	0.392198	0.622920	0.361344	0.502844	0.391308	0.490400	0.624158	0.372454	0.654198	0.474831	0.486774	0.395315	0.493099	0.498388	0.562049	0.587867	0.528487	0.406225	0.475314	0.429803	0.385921	0.686354	0.676331	0.684471	0.708209	0.504670	0.316402	0.553319	0.532516	0.265776	0.426142	0.967665	0.508040	0.270396	0.367024	0.246349	0.359158	0.113411	0.473103	0.702068	0.590610	0.460287	0.463913	0.579256	0.278302	0.527742	0.388447	0.310810	0.348542	0.127195	0.216404	0.560771	0.133396	0.131508	0.000000	0.368646	0.300127	0.191537	0.211871	0.549251	0.625221	0.477467	0.362248	0.338270	0.587133	0.223556	0.155479	0.259017	0.518021	0.273167	0.293309	0.539069	0.588074	0.306078	0.382042	0.429350	0.593735	0.267603	0.339440	0.544012	0.379121	0.664802	0.616894	0.681756	0.515944	0.456603	0.376605	0.575200	0.413652	0.538162	0.425338	0.618657	0.470879	0.365420	0.496967	0.423482	0.799678	0.481221	0.405258	0.729077	0.395002	0.488228	0.497834	0.479452	0.659549	0.624300	0.330961	0.834765	0.359883	0.778432	0.311872	0.509077	0.545446	0.484602	0.752887	0.683524	0.847510	0.450667	0.497740	0.601051	0.527673	0.700106	0.307047	0.497934	0.620391	0.496552	0.402943	0.778272	0.358561	0.586583	0.314416	0.430084	0.631414	0.126073	0.517419	0.459413	0.513920	0.306888	0.395268	0.367904	0.476264	0.787703	0.542556	0.547596	0.393667	0.455025	0.372523	0.430887	0.549689	0.806789	0.512840	0.374372	0.454096	0.643540	0.859515	0.713239	0.876059	0.600806	0.678276	0.670249	0.324482	0.172092	0.384780	0.457309	0.371905	0.262034	0.410672	0.518070	0.751891	0.171679	0.634210	0.461182	0.773161	0.507659	0.497606	0.728606	0.645011	0.361901	0.351875	0.414114	0.653195	0.622670	0.446820	0.294426	0.393026	0.356397	0.251909	0.117003	0.472688	0.113144	0.411741	0.266096	0.398190	0.390111	0.127801	0.567643	0.288406	0.377876	0.288168	0.551407	0.487947	0.728040	0.604937	0.393050	0.549734	0.786464	0.460292	0.604787	0.054604	0.374566	0.619736	0.486940	0.665508	0.359117	0.564590	0.495074	0.388332	0.508905	0.633323	0.687779	0.336910	0.336044	0.205614	0.594041	0.624725	0.424663	0.310900	0.494961	0.569591	0.590175	0.330693	0.527044	0.504963	0.231540	0.317311	0.212205	0.608371	0.339906	0.322177	0.478019	0.398655	0.600191	0.572441	0.596089	0.275654	0.312779	0.570699	0.141766	0.376406	0.412917	0.599376	0.417520	0.442361	0.510941	0.426674	0.361570	0.320943	0.632474	0.351675	0.425140	0.650153	0.480019	0.528002	0.318561	0.413933	0.448892	0.585040	0.629651	0.454887	0.608813	0.467853	0.128138	0.515613	0.171257	0.489511	0.390198	0.635591	0.509090	0.335786	0.598236	0.443840	0.723718	0.457393	0.604285	0.193135	0.595699	0.205937	0.491620	0.576886	0.308216	0.305405	0.410466	0.552839	0.446191	0.537398	0.628125	0.388402	0.553100	0.317227	0.381400	0.509955	0.551345	0.310712	0.618396	0.503385	0.026066	0.405871	0.292326	0.551214	0.228106	0.461416	0.553190	0.512963	0.417405	0.491839	0.431854	0.381809	0.891910	0.798949	0.367479	0.474694	0.573728	0.732317	0.292535	0.697255	0.565408	0.455040	0.506428	0.401797	0.625019	0.477968	0.448819	0.471496	0.643343	0.728289	0.234837	0.336352	0.331661	0.444662	0.909368	0.635296	0.559467	0.398221	0.346359	0.451030	0.467285	0.375889	0.299670	0.444135	0.717442	0.618180	0.448145	0.339893	0.563012	0.645123	0.591597	0.446291	0.246038	0.608385	0.574896	0.458623	0.585254	0.353543	0.549879	0.443910	0.374890	0.615406	0.633293	0.712392	0.145442	0.344851	0.485024	0.323422	0.279269	0.491703	0.589502	0.153849	0.323366	0.431196	0.383145	0.679108	0.363407	0.568644	0.504653	0.361360	0.470964	0.695366	0.350957	0.352807	0.464050	0.308082	0.481708	0.416235	0.362244	0.390080	0.508925	0.240069	0.612097	0.396832	0.391543	0.538006	0.573879	0.546995	0.389998	0.188571	0.389057	0.602496	0.408364	0.227997	0.324361	0.623037	0.168063	0.531839	0.095673	0.450650	0.578935	0.337831	0.438094	0.389829	0.615265	0.330771	0.351858	0.756716	0.404816	0.354038	0.615256	0.373096	0.533025	0.597201	0.602671	0.279106	0.355488	0.521808	0.520001	0.463020	0.313771	0.479549	0.510496	0.379291	0.616306	0.130207	0.296322	0.294851	0.396500	0.300828	0.145086	0.184278	0.339126	0.026421	0.591979	0.405245	0.464799	0.458095	0.576443	0.376660	0.393646	0.513896	0.373859	0.334488	0.684858	0.525680	0.588127	0.589372	0.338312	0.219616	0.266148	0.676723	0.330639	0.384507	0.447447	0.338736	0.417138	0.657722	0.736968	0.617985	0.442739	0.494806	0.678192	0.337126	0.557204	0.464235	0.646990	0.527776	0.249879	0.326211	0.210429	0.314042	0.509559	0.142573	0.316168	0.512164	0.634464	0.799246	0.788179	0.597709	0.505598	0.294181	0.546058	0.244996	0.447983	0.425859	0.406594	0.600588	0.436127	0.291669	0.029814	0.535430	0.509388	0.437080	0.420622	0.560787	0.236044	0.468151	0.702764	0.357986	0.582459	0.620392	0.419237	0.323143	0.720635	0.481985	0.670442	0.561424	0.331277	0.485630	0.386942	0.581459	0.096556	0.342455	0.543611	0.428219	0.591430	0.463161	0.578179	0.585077	0.357244	0.342555	0.407996	0.517808	0.480063	0.601076	0.286736	0.310080	0.388215	0.700875	0.859568	0.621862	0.476023	0.543813	0.237269	0.483693	0.500539	0.490607	0.588079	0.436919	0.513830	0.391358	0.343834	0.262167	0.433654	0.307169	0.195766	0.468189	0.659834	0.403189	0.517392	0.277011	0.252955	0.683922	0.350381	0.621011	0.639862	0.462108	0.459478	0.467734	0.586649	0.698202	0.653934	0.403118	0.407149	0.659638	0.667859	0.709707	0.686629	0.825023	0.551999	0.635323	0.632034	0.428140	0.147477	0.594892	0.285931	0.452291	0.401976	0.296013	0.464988	0.476242	0.527039	0.379373	0.359156	0.453426	0.486105	0.251193	0.626586	0.639564	0.478096	0.389470	0.396273	0.508132	0.391065	0.328193	0.580415	0.670104	0.627574	0.308371	0.522263	0.416813	0.562264	0.752400	0.476833	0.606360	0.821062	0.516388	0.592876	0.818512	0.526246	0.166663	0.191794	0.545328	0.434912	0.377069	0.189976	0.484463	0.378819	0.591412	0.283053	0.423136	0.525195	0.062047	0.277443	0.275359	0.255749	0.496696	0.481410	0.457956	0.697767	0.542367	0.465140	0.500540	0.599496	0.702209	0.260982	0.513684	0.307041	0.601997	0.391584	0.307384	0.378114	0.376754	0.588125	0.657236	0.452397	0.712885	0.519712	0.479224	0.534107	0.760202	0.919869	0.551308	0.538777	0.526322	0.000000	0.282004	0.309183	0.379182	0.248538	0.299290	0.508836	0.464743	0.333741	0.348833	0.569350	0.633342	0.472366	0.609689	0.674457	0.564805	0.361101	0.516118	0.489239	0.567997	0.606492	0.523704	0.266435	0.438532	0.524468	0.582578	0.694607	0.354173	0.648522	0.580033	0.490431	0.536512	0.417751	0.465375	0.382269	0.627116	0.261038	0.423455	0.444471	0.524589	0.551309	0.316631	0.517315	0.494441	0.492561	0.509273	0.315516	0.535996	0.311386	0.648554	0.368301	0.570944	0.520931	0.535907	0.561774	0.302359	0.472609	0.599355	0.573696	0.343740	0.344442	0.392373	0.279319	0.267357	0.363098	0.258795	0.460577	0.322840	0.321364	0.613482	0.267843	0.414829	0.361217	0.422979	0.349254	0.845562	0.451816	0.644729	0.710669	0.588102	0.381272	0.530165	0.536044	0.074621	0.256648	0.264113	0.107989	0.342608	0.311479	0.474485	0.032708	0.289705	0.456708	0.613187	0.448547	0.442480	0.418338	0.339785	0.525879	0.292730	0.406618	0.273142	0.775962	0.388321	0.533646	0.411982	0.420490	0.379404	0.411375	0.342374	0.549461	0.337431	0.407492	0.273679	0.254226	0.323076	0.548660	0.472691	0.424766	0.542577	0.066366	0.117098	0.411459	0.496835	0.553060	0.397892	0.604033	0.587932	0.409072	0.244881	0.296954	0.253167	0.207142	0.323748	0.471176	0.243109	0.497994	0.376402	0.293701	0.407360	0.292663	0.367754	0.496727	0.531923	0.695926	0.541012	0.441342	0.615659	0.644164	0.642658	0.650441	0.365104	0.575988	0.313508	0.401795	0.515853	0.308844	0.492021	0.582359	0.506677	0.398500	0.546863	0.479742	0.668181	0.485603	0.490703	0.779732	0.272047	0.403990	0.557946	0.490252	0.235937	0.728909	0.548760	0.659474	0.543419	0.380042	0.360898	0.394583	0.716805	0.393846	0.340898	0.422091	0.450563	0.695501	0.573335	0.448409	0.671084	0.436641	0.669782	0.486430	0.400737	0.516424	0.595113	0.565229	0.544799	0.252066	0.189107	0.188409	0.608834	0.232112	0.576780	0.391359	0.623163	0.484723	0.435359	0.375831	0.710760	0.386457	0.371020	0.324777	0.460242	0.465572	0.493002	0.691134	0.563704	0.626561	0.522547	0.734765	0.500660	0.414976	0.489396	0.449650	0.591010	0.508192	0.543546	0.278327	0.312965	0.576886	0.341971	0.341988	0.450334	0.599892	0.387683	0.591765	0.413609	0.533681	0.400936	0.377857	0.462342	0.275606	0.488217	0.693778	0.860324	0.649397	0.549675	0.445082	0.308628	0.667891	0.323366	0.490116	0.599421	0.623743	0.463302	0.290910	0.326222	0.299296	0.334312	0.300884	0.296760	0.326999	0.521723	0.406770	0.374942	0.134856	0.581894	0.360061	0.349970	0.311873	0.542534	0.409418	0.431126	0.325380	0.455062	0.455464	0.637481	0.430869	0.549991	0.285159	0.578130	0.591574	0.318516	0.522877	0.163399	0.305752	0.286164	0.357644	0.241974	0.706806	0.352869	0.655343	0.432012	0.457247	0.536161	0.290458	0.587920	0.205566	0.165215	0.387274	0.250496	0.622819	0.486571	0.437385	0.503563	0.236760	0.391242	0.527554	0.646320	0.528391	0.542017	0.240516	0.386151	0.458271	0.549236	0.456850	0.304133	0.484363	0.419062	0.518789	0.160830	0.188047	0.384193	0.574375	0.259866	0.233246	0.460998	0.408760	0.426177	0.629747	0.172558	0.188823	0.299724	0.539856	0.368084	0.343121	0.441002	0.499731	0.514925	0.400787	0.400233	0.519406	0.505538	0.421784	0.429313	0.268637	0.154878	0.271989	0.469491	0.311424	0.498271	0.703643	0.590156	0.462430	0.475727	0.696943	0.569525	0.451948	0.799573	0.445054	0.641671	0.618583	0.346632	0.243827	0.322576	0.472367	0.466733	0.762399	0.533465	0.246494	0.362236	0.476118	0.453000	0.175043	0.532542	0.287367	0.344110	0.467739	0.592181	0.351510	0.454745	0.540357	0.620583	0.391758	0.406627	0.534267	0.459907	0.422897	0.427161	0.318435	0.552364	0.454441	0.501902	0.445342	0.523990	0.252807	0.336442	0.321128	0.622507	0.308475	0.336285	0.611218	0.500323	0.679085	0.244869	0.290214	0.246177	0.072361	0.457560	0.074755	0.365814	0.628585	0.449894	0.457373	0.735121	0.737187	0.424436	0.482877	0.464694	0.578995	0.828413	0.764006	0.770025	0.530145	0.471716	0.426428	0.847724	0.448402	0.618670	0.445450	0.767796	0.341730	0.630908	0.581018	0.587865	0.248269	0.373652	0.449525	0.485950	0.556513	0.395437	0.490952	0.331697	0.448488	0.297119	0.535003	0.532938	0.286336	0.239540	0.379063	0.412286	0.700796	0.317100	0.418900	0.623834	0.586470	0.438329	0.340421	0.276236	0.545999	0.579950	0.462839	0.636042	0.291739	0.237638	0.177623	0.414715	0.653361	0.348828	0.471117	0.681355	0.816403	0.582560	0.328438	0.761360	0.629973	0.665764	0.459190	0.320116	0.407544	0.472503	0.598948	0.682099	0.375487	0.629870	0.360522	0.332129	0.522245	0.514294	0.256771	0.440825	0.514873	0.180307	0.385322	0.260115	0.448894	0.296493	0.663312	0.349943	0.509850	0.155221	0.200677	0.389140	0.383931	0.484739	0.629035	0.366619	0.735349	0.362403	0.524417	0.601917	0.590094	0.381334	0.278122	0.522076	0.572171	0.370346	0.572719	0.529908	0.579546	0.558476	0.282657	0.412634	0.505251	0.467719	0.564527	0.756961	0.657874	0.633757	0.313577	0.499245	0.795532	0.496718	0.441050	0.528301	0.828283	0.735650	0.536101	0.712213	0.661887	0.619872	0.490455	0.605090	0.429135	0.417840	0.873593	0.624725	0.436401	0.723810	0.539296	0.551883	0.487704	0.244319	0.367061	0.370842	0.515414	0.409954	0.444301	0.410178	0.667393	0.805578	0.409068	0.521994	0.432211	0.559566	0.318749	0.634835	0.472749	0.516284	0.263415	0.468492	0.601673	0.667577	0.747439	0.662928	0.620499	0.658141	0.533736	0.536521	0.415992	0.257693	0.254869	0.322117	0.623647	0.356565	0.497107	0.556784	0.626786	0.442971	0.228237	0.703057	0.577301	0.376655	0.690470	0.444281	0.776100	0.737449	0.876375	0.721684	0.634859	0.409476	0.716135	0.551247	0.642536	0.511666	0.473627	0.699234	0.745297	0.614916	0.354244	0.430548	0.401607	0.390172	0.468350	0.480368	0.442602	0.507966	0.247752	0.384279	0.578456	0.470135	0.392232	0.618039	0.539476	0.375818	0.619520	0.420142	0.501937	0.437381	0.599818	0.560826	0.528177	0.393291	0.642539	0.569449	0.489835	0.751406	0.749437	0.567583	0.399266	0.328217	0.663753	0.755565	0.635359	0.199586	0.426204	0.250590	0.441461	0.701839	0.477879	0.464572	0.612128	0.329026	0.447798	0.658124	0.524421	0.388498	0.227260	0.463662	0.604864	0.518750	0.526768	0.379960	0.301868	0.456302	0.575162	0.466998	0.389310	0.492198	0.440603	0.790549	0.637717	0.154025	0.319521	0.273035	0.320864	0.488237	0.346974	0.540992	0.612896	0.492208	0.127837	0.534027	0.425353	0.348620	0.497246	0.376909	0.535894	0.387553	0.708301	0.415205	0.629974	0.533220	0.294134	0.632038	0.620493	0.699459	0.397090	0.767448	0.525389	0.461215	0.493081	0.767611	0.520023	0.279785	0.543875	0.498503	0.562440	0.365967	0.503176	0.516124	0.122452	0.370756	0.564287	0.405931	0.491607	0.354241	0.562890	0.529237	0.605526	0.282846	0.538323	0.356039	0.503931	0.498195	0.698366	0.554944	0.629159	0.277880	0.660244	0.461800	0.750996	0.522679	0.414200	0.598890	0.244315	0.374163	0.454149	0.442531	0.589601	0.383680	0.595867	0.451565	0.250081	0.334043	0.588148	0.356848	0.434224	0.441975	0.620800	0.387583	0.337693	0.544725	0.559178	0.235939	0.354223	0.393609	0.264862	0.558986	0.309489	0.503664	0.288230	0.391884	0.479064	0.218726	0.591761	0.221515	0.425050	0.489326	0.419158	0.650057	0.473334	0.478039	0.387980	0.725544	0.398877	0.651820	0.472453	0.570339	0.514236	0.487250	0.455594	0.343830	0.047000	0.579899	0.425818	0.216296	0.260564	0.552196	0.404023	0.369519	0.564465	0.624197	0.577362	0.367849	0.572147	0.404503	0.375858	0.534651	0.662448	0.540396	0.503314	0.432849	0.578220	0.252182	0.582484	0.615749	0.191630	0.206230	0.409340	0.521721	0.506107	0.429759	0.556130	0.282254	0.698235	0.528219	0.342518	0.651792	0.529817	0.503889	0.484058	0.883284	0.539299	0.251356	0.381398	0.614477	0.291970	0.566425	0.244322	0.215571	0.538823	0.258379	0.437433	0.599864	0.365561	0.441101	0.606854	0.535772	0.328831	0.513471	0.650459	0.333985	0.551291	0.508506	0.573950	0.303680	0.547526	0.597502	0.337825	0.266549	0.557194	0.211484	0.213659	0.381896	0.110121	0.433082	0.496253	0.384541	0.285000	0.563916	0.682601	0.480987	0.861807	0.497758	0.950661	0.597637	0.398317	0.379657	0.587446	0.200394	0.595042	0.647098	0.562932	0.689712	0.497031	0.491849	0.723534	0.575384	0.387916	0.844046	0.613451	0.672567	0.496955	0.693380	0.487063	0.634998	0.518689	0.528587	0.664135	0.506254	0.292730	0.452355	0.500991	0.195338	0.655390	0.211643	0.305032	0.317180	0.384831	0.613047	0.614878	0.357802	0.601909	0.570829	0.504041	0.468419	0.406830	0.323635	0.591780	0.150789	0.353737	0.285262	0.400375	0.424366	0.468279	0.631693	0.343823	0.385694	0.627095	0.488898	0.757950	0.643039	0.384586	0.688524	0.373783	0.438323	0.425340	0.660464	0.387293	0.468349	0.366159	0.761469	0.529026	0.501297	0.258991	0.621621	0.354363	0.285606	0.355504	0.740359	0.480469	0.603235	0.074105	0.516830	0.531276	0.527529	0.308693	0.227456	0.472189	0.442920	0.118191	0.309961	0.383702	0.313427	0.564775	0.382383	0.296123	0.504425	0.316763	0.273665	0.546606	0.287071	0.453007	0.559949	0.624610	0.290792	0.493551	0.542755	0.458352	0.396176	0.596613	0.385650	0.602511	0.339401	0.427269	0.631204	0.701161	0.365743	0.520244	0.443715	0.467172	0.551810	0.550402	0.334859	0.452256	0.342599	0.520332	0.238793	0.289335	0.622330	0.297164	0.602502	0.274006	0.451854	0.410440	0.803368	0.664540	0.680301	0.439008	0.665140	0.663610	0.372337	0.515055	0.398304	0.544843	0.209089	0.154189	0.128608	0.364736	0.581789	0.296802	0.417226	0.489909	0.574675	0.399327	0.584507	0.579833	0.490126	0.430452	0.514287	0.600666	0.393075	0.519575	0.418602	0.702610	0.657845	0.386616	0.403505	0.302292	0.608695	0.610844	0.479235	0.429595	0.740888	0.536828	0.680201	0.629514	0.286794	0.616801	0.542071	0.329619	0.492478	0.604153	0.433201	0.627170	0.036142	0.439254	0.312108	0.301727	0.374509	0.409336	0.499190	0.476783	0.709334	0.577516	0.344261	0.600295	0.544717	0.155069	0.082723	0.253850	0.441343	0.275571	0.325821	0.271664	0.520480	0.333948	0.608603	0.504861	0.373470	0.352733	0.327624	0.192683	0.451018	0.556555	0.304082	0.445779	0.500430	0.532230	0.282444	0.363688	0.535830	0.509571	0.569880	0.325679	0.088415	0.047492	0.497153	0.566858	0.269665	0.478945	0.385803	0.461662	0.714963	0.429651	0.527311	0.534590	0.314432	0.386946	0.341766	0.352667	0.607750	0.331607	0.375897	0.288008	0.747506	0.741788	0.337731	0.461847	0.639979	0.346239	0.782190	0.645877	0.264272	0.633530	0.341874	0.589773	0.214132	0.479333	0.329239	0.359553	0.309767	0.316978	0.579533	0.397904	0.569974	0.245263	0.378655	0.674585	0.400640	0.504541	0.347252	0.465124	0.543344	0.585727	0.520022	0.201766	0.552219	0.414504	0.522491	0.331761	0.418444	0.391504	0.281261	0.349777	0.377215	0.718017	0.257645	0.312107	0.435756	0.487027	0.701734	0.588856	0.349216	0.664382	0.532787	0.621672	0.323304	0.409241	0.539782	0.337277	0.339766	0.457554	0.629283	0.324167	0.499545	0.503266	0.543779	0.369158	0.178434	0.576483	0.226002	0.260044	0.526192	0.205424	0.446594	0.423144	0.330517	0.368902	0.524353	0.579265	0.328596	0.406618	0.131546	0.142018	0.276684	0.208202	0.542111	0.187525	0.442933	0.328951	0.417464	0.392101	0.566213	0.425682	0.321474	0.408447	0.429309	0.574518	0.540275	0.599044	0.180029
recal	0.500000	0.500000	0.359639	0.289530	0.359639	0.500000	0.378801	0.500000	0.359639	0.500000	0.466140	0.466140	0.408385	0.365599	0.331868	0.359639	0.337767	0.500000	0.408385	0.464180	0.377252	0.359639	0.500000	0.640361	0.500000	0.710470	0.756198	0.640361	0.425805	0.289530	0.359639	0.466140	0.464915	0.500000	0.359639	0.408385	0.365599	0.435852	0.414389	0.466140	0.390355	0.331868	0.304366	0.410967	0.390657	0.389279	0.432848	0.419838	0.404862	0.466140	0.370125	0.281446	0.243802	0.395415	0.262031	0.245370	0.788339	0.418048	0.399942	0.408385	0.381065	0.360477	0.402383	0.365599	0.279026	0.265051	0.388124	0.415504	0.384680	0.375059	0.393042	0.320308	0.530473	0.533860	0.388825	0.252630	0.241499	0.469527	0.421918	0.421265	0.578082	0.396999	0.266298	0.532178	0.375921	0.467822	0.403207	0.495418	0.382290	0.500000	0.289441	0.433742	0.338801	0.256446	0.464640	0.467817	0.247444	0.315057	0.409700	0.267980	0.295046	0.425241	0.405472	0.390210	0.385477	0.414165	0.428217	0.441485	0.371453	0.355928	0.369581	0.355212	0.342131	0.287011	0.431566	0.438166	0.304828	0.722008	0.496805	0.522072	0.277913	0.443726	0.330150	0.319119	0.434566	0.445787	0.410255	0.321629	0.341938	0.414984	0.544459	0.745879	0.337547	0.437275	0.313558	0.447690	0.306036	0.564530	0.457664	0.320794	0.313763	0.700195	0.428724	0.467227	0.415618	0.327369	0.542997	0.263048	0.459527	0.440956	0.452164	0.460914	0.329241	0.421525	0.292889	0.327652	0.453968	0.340423	0.352976	0.640361	0.710470	0.756198	0.319582	0.365060	0.560269	0.403999	0.388072	0.576081	0.590638	0.462210	0.358450	0.455636	0.318434	0.373507	0.360115	0.347744	0.306845	0.449297	0.365736	0.604107	0.349806	0.352179	0.382347	0.363157	0.334327	0.357209	0.661737	0.367527	0.587364	0.599409	0.371655	0.377496	0.387140	0.628271	0.325918	0.381525	0.390637	0.584401	0.595296	0.598542	0.295378	0.605533	0.317163	0.385277	0.443179	0.615180	0.361655	0.393908	0.788339	0.402299	0.306838	0.450679	0.318016	0.397182	0.392262	0.387523	0.444850	0.310569	0.352270	0.451981	0.458890	0.303528	0.366332	0.382948	0.378524	0.453404	0.459994	0.454740	0.461040	0.357729	0.624299	0.296855	0.432032	0.467148	0.420235	0.290515	0.349600	0.326107	0.362129	0.462187	0.468039	0.354596	0.463270	0.632940	0.435003	0.366198	0.344170	0.424275	0.284478	0.377287	0.334794	0.414245	0.387909	0.278718	0.385872	0.468885	0.393011	0.620725	0.628708	0.464295	0.617407	0.381102	0.399966	0.395751	0.374601	0.391668	0.368378	0.616914	0.624832	0.326109	0.469690	0.474927	0.290679	0.404832	0.470575	0.285294	0.338511	0.417393	0.408698	0.328100	0.398203	0.400475	0.466303	0.318459	0.362412	0.371697	0.614311	0.341794	0.462103	0.404590	0.356700	0.392676	0.280134	0.385257	0.380656	0.457970	0.400654	0.396836	0.378182	0.389305	0.383800	0.393127	0.371420	0.364944	0.389519	0.633184	0.722008	0.647723	0.660818	0.275183	0.395344	0.621254	0.348671	0.391988	0.627901	0.634277	0.453904	0.449908	0.358735	0.399917	0.394725	0.401038	0.389720	0.397555	0.394165	0.454762	0.459502	0.384884	0.464122	0.380203	0.352773	0.745879	0.390859	0.639540	0.396177	0.460361	0.387338	0.341142	0.354388	0.392969	0.640399	0.398097	0.651278	0.403125	0.631165	0.400013	0.367073	0.456647	0.360041	0.347045	0.309491	0.301117	0.404877	0.382855	0.270425	0.378501	0.409673	0.461101	0.374266	0.457491	0.380885	0.662037	0.622260	0.627947	0.406634	0.619519	0.387309	0.411287	0.353384	0.671948	0.461814	0.466027	0.265849	0.261442	0.415891	0.383292	0.389447	0.462577	0.459158	0.412912	0.654632	0.347066	0.395433	0.417390	0.663720	0.624918	0.414474	0.401273	0.765311	0.616920	0.463241	0.397466	0.418835	0.622059	0.672187	0.680105	0.423159	0.420297	0.459911	0.463883	0.341056	0.341534	0.393766	0.257194	0.253097	0.390163	0.386646	0.460638	0.249142	0.464504	0.468270	0.392029	0.471933	0.388630	0.475493	0.478954	0.385304	0.382044	0.293271	0.476031	0.335330	0.285896	0.278943	0.245320	0.378843	0.479399	0.476550	0.417493	0.383888	0.627033	0.479828	0.414751	0.388792	0.412072	0.329865	0.409456	0.477049	0.254648	0.251009	0.474283	0.477485	0.340147	0.406902	0.350090	0.480597	0.393566	0.404407	0.477951	0.359708	0.480984	0.390546	0.483938	0.631851	0.408212	0.405765	0.387585	0.259853	0.403374	0.256371	0.401035	0.252995	0.384676	0.369008	0.389210	0.363875	0.486820	0.372676	0.398742	0.489640	0.381196	0.249720	0.246542	0.393627	0.492409	0.489961	0.243457	0.240460	0.272373	0.350713	0.397944	0.402181	0.487547	0.376321	0.237548	0.371618	0.406359	0.245154	0.485160	0.242343	0.396493	0.403593	0.394280	0.379548	0.387239	0.624495	0.382758	0.390088	0.397766	0.487836	0.407655	0.490455	0.404951	0.629105	0.395603	0.493028	0.393474	0.408905	0.385778	0.406259	0.391373	0.633581	0.381604	0.394718	0.388478	0.490740	0.488483	0.490981	0.410113	0.392667	0.395171	0.493436	0.395917	0.393912	0.407521	0.404997	0.491245	0.397072	0.395111	0.489083	0.398187	0.491469	0.493813	0.396267	0.402536	0.391168	0.345488	0.394374	0.392504	0.406166	0.387285	0.491714	0.395467	0.393586	0.637931	0.642159	0.399743	0.403756	0.401403	0.494006	0.399102	0.398367	0.402540	0.400288	0.396551	0.394761	0.392992	0.491949	0.395789	0.489918	0.394057	0.405777	0.665494	0.411708	0.492149	0.398082	0.396782	0.490159	0.492342	0.395086	0.393409	0.635452	0.396055	0.394413	0.392787	0.494490	0.391174	0.496609	0.389570	0.498708	0.500794	0.387971	0.502875	0.401392	0.500930	0.239608	0.407965	0.390553	0.404331	0.393057	0.399234	0.391525	0.409940	0.390000	0.415465	0.388479	0.390931	0.411929	0.502969	0.393311	0.417274	0.501059	0.395630	0.503058	0.505059	0.507065	0.394191	0.392763	0.395024	0.413830	0.419007	0.672865	0.424116	0.420759	0.397117	0.628900	0.425717	0.632922	0.393625	0.392235	0.395035	0.392984	0.626621	0.630496	0.679811	0.430606	0.435418	0.440144	0.394441	0.509081	0.236946	0.393080	0.511110	0.436935	0.509150	0.396128	0.395233	0.507243	0.509188	0.511146	0.509245	0.234354	0.231830	0.229369	0.340449	0.335587	0.330891	0.326351	0.321957	0.226970	0.399210	0.397219	0.395260	0.233616	0.317700	0.393328	0.507396	0.393899	0.441526	0.509274	0.313570	0.396290	0.507453	0.394402	0.509298	0.392537	0.390691	0.511158	0.388858	0.231289	0.396000	0.391724	0.389936	0.394691	0.388159	0.634280	0.446026	0.442934	0.509340	0.511168	0.396744	0.390949	0.513013	0.229018	0.511195	0.395460	0.393662	0.447307	0.391957	0.513010	0.226802	0.511218	0.513004	0.514809	0.233028	0.390264	0.394186	0.516632	0.628290	0.518473	0.520330	0.309558	0.305656	0.522203	0.392921	0.301857	0.392905	0.451585	0.391251	0.389608	0.520316	0.230868	0.387972	0.522164	0.391660	0.455769	0.452844	0.393669	0.395627	0.449938	0.397542	0.622446	0.524025	0.399427	0.522140	0.398226	0.523979	0.390553	0.388956	0.400074	0.626053	0.522112	0.401905	0.629584	0.447049	0.400718	0.520282	0.402518	0.518491	0.401346	0.451080	0.228759	0.520230	0.521986	0.403117	0.387363	0.404887	0.520193	0.385773	0.388308	0.226700	0.403716	0.633043	0.405462	0.518440	0.520134	0.386756	0.224688	0.448255	0.404301	0.230459	0.627528	0.452182	0.228490	0.309181	0.226566	0.385204	0.403166	0.383649	0.518401	0.402053	0.386150	0.520073	0.449419	0.521763	0.224685	0.400961	0.384634	0.399886	0.520026	0.453245	0.398828	0.222846	0.450541	0.305554	0.302018	0.521695	0.387068	0.221045	0.519975	0.389421	0.630876	0.686376	0.447843	0.521624	0.400447	0.634161	0.402054	0.445152	0.448871	0.523291	0.401006	0.446233	0.637385	0.640547	0.449866	0.524973	0.391701	0.308907	0.390288	0.447280	0.392510	0.523230	0.524894	0.450830	0.394673	0.219283	0.448293	0.402588	0.643647	0.445758	0.523166	0.224509	0.396788	0.395442	0.404167	0.403120	0.524811	0.404680	0.403642	0.646685	0.443228	0.405182	0.523099	0.394108	0.440707	0.392784	0.391466	0.404152	0.405674	0.404652	0.524726	0.403653	0.390152	0.402675	0.526367	0.222782	0.401715	0.403152	0.524653	0.402202	0.649661	0.526278	0.388839	0.438202	0.221092	0.527914	0.401269	0.400351	0.441639	0.439174	0.387525	0.442545	0.219436	0.401737	0.652572	0.692594	0.529561	0.655420	0.531214	0.658203	0.403119	0.532870	0.386207	0.388325	0.217814	0.653459	0.445864	0.402204	0.449123	0.401306	0.656185	0.534526	0.532793	0.216223	0.400422	0.387038	0.399552	0.534436	0.452313	0.214663	0.266150	0.305520	0.213131	0.449999	0.398691	0.453126	0.450852	0.312103	0.400005	0.536076	0.399156	0.537709	0.400447	0.385747	0.217847	0.399609	0.216347	0.398781	0.658850	0.400044	0.399227	0.698499	0.661454	0.398418	0.704121	0.656961	0.652474	0.214876	0.535999	0.399655	0.384448	0.213432	0.386552	0.709483	0.448570	0.398857	0.655039	0.388581	0.400073	0.446284	0.534287	0.399285	0.449363	0.308847	0.387350	0.398506	0.386113	0.452379	0.535903	0.397734	0.455327	0.534199	0.212013	0.216445	0.215053	0.398921	0.532501	0.534094	0.400092	0.532405	0.401253	0.402408	0.458203	0.461003	0.463727	0.530729	0.305671	0.302569	0.401642	0.400888	0.529070	0.384869	0.530614	0.532165	0.530509	0.532048	0.533592	0.386886	0.531941	0.388832	0.533473	0.402017	0.387652	0.389548	0.531831	0.299535	0.296564	0.213686	0.293653	0.401271	0.461721	0.714609	0.650634	0.464391	0.388394	0.530206	0.531707	0.719517	0.533216	0.402385	0.534730	0.212344	0.211024	0.387237	0.462420	0.460430	0.653153	0.401645	0.655622	0.463069	0.536245	0.209727	0.402746	0.403849	0.461112	0.724225	0.404960	0.404204	0.658040	0.463702	0.466218	0.464345	0.403466	0.534617	0.389103	0.532998	0.208449	0.534490	0.207192	0.535985	0.402743	0.402034	0.401337	0.537480	0.402375	0.401684	0.387971	0.535869	0.466814	0.469212	0.537354	0.386834	0.538837	0.471544	0.540314	0.205952	0.402709	0.660407	0.403737	0.403043	0.469798	0.538723	0.404061	0.728747	0.656282	0.472086	0.470368	0.540192	0.658614	0.472612	0.388672	0.299615	0.541654	0.260245	0.254630	0.387561	0.405088	0.474797	0.476930	0.479016	0.540078	0.389353	0.654548	0.404385	0.388268	0.387176	0.541533	0.403699	0.542977	0.204730	0.386077	0.403028	0.477431	0.781458	0.541419	0.479478	0.203525	0.542857	0.387864	0.544283	0.404011	0.386790	0.477919	0.405003	0.656846	0.404324	0.545695	0.202334	0.659098	0.385709	0.403659	0.403009	0.402372	0.201158	0.384618	0.547089	0.479927	0.401747	0.402672	0.548463	0.383516	0.402051	0.401441	0.546991	0.400840	0.478392	0.548362	0.661303	0.401736	0.401140	0.549711	0.551037	0.385327	0.384252	0.386017	0.480363	0.400554	0.549622	0.482298	0.401431	0.548176	0.400850	0.549519	0.384967	0.401715	0.548073	0.401139	0.549413	0.550731	0.400572	0.401419	0.733094	0.737279	0.741310	0.484203	0.400857	0.486085	0.552026	0.383906	0.382833	0.400302	0.399754	0.199996	0.399212	0.484622	0.400034	0.399497	0.400307	0.399777	0.399252	0.550637	0.483168	0.398731	0.381748	0.657425	0.481721	0.551930	0.383547	0.385275	0.483554	0.659603	0.661736	0.267521	0.550538	0.198846	0.398214	0.745196	0.551830	0.262270	0.386936	0.550436	0.197709	0.196583	0.551725	0.397699	0.482127	0.385948	0.483928	0.550331	0.485701	0.398492	0.551618	0.387567	0.386601	0.388180	0.484310	0.195467	0.296813	0.550222	0.397985	0.663823	0.398765	0.387237	0.398264	0.397766	0.486052	0.665865	0.662232	0.487774	0.664253	0.551507	0.398534	0.489482	0.294066	0.386285	0.385322	0.194362	0.384349	0.291368	0.288718	0.257254	0.286113	0.383364	0.666230	0.550109	0.551392	0.549993	0.193266	0.551274	0.552534	0.551161	0.384998	0.549761	0.197099	0.551037	0.384036	0.549636	0.291649	0.252456	0.398042	0.397552	0.383061	0.548213	0.549501	0.550773	0.398309	0.668164	0.488123	0.399053	0.486779	0.488443	0.552026	0.297023	0.382074	0.487117	0.550648	0.383720	0.200789	0.382756	0.199754	0.384361	0.398574	0.670054	0.488753	0.399306	0.551899	0.553130	0.551777	0.398832	0.399553	0.553006	0.383420	0.382465	0.399085	0.198729	0.381498	0.490377	0.551652	0.383117	0.398621	0.666653	0.399330	0.398871	0.489071	0.382172	0.398415	0.552880	0.487779	0.551525	0.197715	0.550145	0.399113	0.551388	0.196710	0.195715	0.398663	0.489363	0.552612	0.490934	0.553817	0.492497	0.399350	0.194727	0.491224	0.400029	0.492763	0.399585	0.555000	0.491505	0.399145	0.398708	0.383752	0.493020	0.668527	0.494532	0.556161	0.496047	0.382829	0.294554	0.193748	0.192775	0.292128	0.381893	0.191810	0.383462	0.399374	0.382547	0.557297	0.398943	0.381619	0.494790	0.556051	0.383176	0.382270	0.398514	0.496282	0.554772	0.497781	0.399170	0.499288	0.553463	0.190852	0.381350	0.398746	0.554644	0.399393	0.555804	0.400031	0.380416	0.399613	0.379468	0.399199	0.189899	0.554520	0.398788	0.398379	0.555679	0.397972	0.398600	0.670359	0.500808	0.398198	0.554393	0.398816	0.398419	0.398024	0.398634	0.748945	0.499521	0.555552	0.378506	0.398244	0.398844	0.399434	0.795111	0.672150	0.498264	0.499730	0.554264	0.552949	0.188953	0.501207	0.377530	0.399051	0.673901	0.551610	0.399633	0.188012	0.550251	0.399254	0.551458	0.552650	0.379185	0.398878	0.378230	0.398504	0.553826	0.377260	0.398132	0.502699	0.376277	0.398706	0.552507	0.398338	0.375279	0.670717	0.551167	0.552356	0.374269	0.373244	0.374993	0.504206	0.551016	0.398904	0.672454	0.505730	0.399461	0.373988	0.399099	0.549659	0.399648	0.399291	0.669295	0.372970	0.666095	0.667850	0.191483	0.190576	0.548287	0.289740	0.399832	0.400369	0.371940	0.370898	0.549495	0.400015	0.806830	0.507270	0.369844	0.399664	0.550691	0.368779	0.508826	0.399317	0.549335	0.398972	0.550529	0.510398	0.189674	0.549174	0.550366	0.511984	0.399498	0.367705	0.399156	0.398817	0.399335	0.752564	0.669566	0.513582	0.247861	0.399000	0.399511	0.551546	0.399179	0.756060	0.399682	0.666446	0.668154	0.669823	0.550207	0.400181	0.515190	0.759438	0.400675	0.666779	0.400346	0.516805	0.518424	0.366621	0.188777	0.762706	0.400836	0.668442	0.365529	0.400509	0.548854	0.547491	0.400187	0.399868	0.399552	0.399239	0.399714	0.517016	0.515612	0.399404	0.364431	0.514219	0.515782	0.670069	0.517353	0.548684	0.399874	0.187885	0.399566	0.549868	0.287388	0.515959	0.363325	0.517516	0.285070	0.548518	0.549700	0.186998	0.186115	0.519079	0.520645	0.550871	0.400030	0.399726	0.185236	0.552031	0.522211	0.553177	0.184361	0.400183	0.399882	0.362215	0.400334	0.551874	0.400035	0.243454	0.400482	0.400927	0.550554	0.400629	0.549221	0.361101	0.523774	0.525330	0.363019	0.547877	0.183491	0.400335	0.361916	0.546526	0.360810	0.671658	0.526877	0.400772	0.528410	0.529928	0.531426	0.400480	0.400191	0.282786	0.545171	0.546347	0.399906	0.400334	0.400760	0.532903	0.400475	0.400194	0.534357	0.544995	0.533142	0.399916	0.400333	0.673212	0.280534	0.362716	0.531885	0.364595	0.546167	0.363518	0.400057	0.533351	0.362434	0.532088	0.399784	0.400194	0.364304	0.399924	0.399655	0.547336	0.548498	0.549653	0.399389	0.399125	0.399528	0.363233	0.530789	0.529462	0.530945	0.670356	0.550799	0.362156	0.549485	0.550628	0.182624	0.399926	0.817017	0.549315	0.185960	0.361076	0.185124	0.359992	0.278313	0.400321	0.671905	0.547993	0.400713	0.400451	0.549140	0.184291	0.547819	0.361865	0.363714	0.362656	0.276122	0.183462	0.546493	0.273962	0.271832	0.239224	0.361593	0.363432	0.269733	0.182635	0.545163	0.532412	0.400191	0.365243	0.364210	0.546311	0.181812	0.267664	0.180991	0.544984	0.180174	0.183398	0.543657	0.544800	0.363170	0.362125	0.399935	0.545941	0.186500	0.361075	0.547079	0.360022	0.533861	0.535288	0.536691	0.548213	0.399680	0.358967	0.549340	0.399428	0.550461	0.399177	0.535474	0.399559	0.360797	0.399311	0.399688	0.669059	0.399442	0.399198	0.670604	0.359751	0.398955	0.398712	0.398471	0.534217	0.535635	0.358702	0.765868	0.357652	0.672115	0.356603	0.551572	0.552674	0.398845	0.669333	0.534372	0.757328	0.399213	0.398976	0.535785	0.553764	0.670841	0.358425	0.398740	0.537176	0.399103	0.398870	0.672316	0.357382	0.552509	0.359195	0.399228	0.535938	0.265626	0.551241	0.399581	0.552340	0.358159	0.357123	0.356086	0.399930	0.669595	0.551072	0.552169	0.355051	0.400276	0.354018	0.400047	0.550902	0.760379	0.549625	0.355815	0.400389	0.534664	0.763336	0.671068	0.755327	0.536068	0.537451	0.538811	0.357608	0.263619	0.356584	0.400161	0.355561	0.185736	0.399936	0.550727	0.672508	0.261644	0.537592	0.400273	0.669845	0.551820	0.400609	0.671285	0.538949	0.354539	0.353520	0.400384	0.540281	0.539090	0.400163	0.184974	0.352504	0.354274	0.184215	0.259700	0.399943	0.257788	0.399726	0.183458	0.353261	0.352252	0.255908	0.552904	0.182703	0.351247	0.181950	0.553977	0.399510	0.672692	0.537858	0.352999	0.555038	0.674066	0.399836	0.536590	0.235158	0.351996	0.535290	0.399622	0.533965	0.353746	0.556086	0.399945	0.352746	0.554879	0.535357	0.534030	0.354492	0.353496	0.181200	0.555926	0.535417	0.399733	0.355238	0.399523	0.556959	0.555769	0.354245	0.556802	0.557820	0.180451	0.353256	0.183462	0.536790	0.352269	0.351286	0.399313	0.350308	0.538145	0.556647	0.555455	0.182739	0.352018	0.556488	0.254060	0.351042	0.399632	0.557506	0.399947	0.400259	0.558509	0.400052	0.350070	0.349104	0.536860	0.348145	0.399847	0.538212	0.400154	0.557353	0.347193	0.399951	0.399749	0.556177	0.536924	0.399549	0.538271	0.399350	0.252243	0.557195	0.250458	0.399152	0.348858	0.536979	0.558199	0.347906	0.559187	0.399455	0.675410	0.399754	0.538323	0.248704	0.558047	0.182017	0.399559	0.556886	0.346961	0.348615	0.399854	0.555707	0.399661	0.556725	0.539649	0.347669	0.555545	0.349328	0.348381	0.554350	0.555378	0.350042	0.540956	0.554183	0.231246	0.399468	0.181298	0.555211	0.180579	0.399760	0.556227	0.557231	0.399569	0.399857	0.400143	0.349095	0.758194	0.676722	0.348155	0.399954	0.558221	0.674273	0.179863	0.539712	0.559197	0.399767	0.560158	0.399581	0.541016	0.399862	0.399678	0.399495	0.542298	0.671774	0.179147	0.347221	0.348860	0.399313	0.786452	0.543558	0.561103	0.347925	0.346998	0.399591	0.399410	0.346077	0.178434	0.399231	0.669219	0.542369	0.399505	0.345166	0.562031	0.541144	0.562941	0.399776	0.177721	0.542422	0.563834	0.399599	0.562807	0.344263	0.563701	0.399423	0.345847	0.543679	0.544911	0.666609	0.246982	0.347454	0.399248	0.349078	0.177010	0.399074	0.564577	0.245289	0.348155	0.398900	0.347238	0.543743	0.346328	0.563570	0.564448	0.345426	0.399169	0.544974	0.347014	0.346110	0.398997	0.345213	0.398826	0.398654	0.344325	0.343446	0.565307	0.176301	0.543799	0.342577	0.341717	0.566147	0.566967	0.567768	0.343229	0.243627	0.342365	0.542587	0.398483	0.175593	0.341512	0.543839	0.241994	0.568550	0.227477	0.398311	0.569311	0.340669	0.398581	0.339837	0.542622	0.339017	0.340458	0.663946	0.398412	0.339633	0.541373	0.338818	0.568446	0.569210	0.542640	0.174887	0.340251	0.568341	0.567443	0.398242	0.339430	0.398510	0.566517	0.340875	0.543888	0.240389	0.174182	0.173479	0.340049	0.339235	0.238812	0.237261	0.338432	0.237530	0.565563	0.398772	0.398607	0.398865	0.566394	0.337641	0.336862	0.567206	0.336095	0.337442	0.542661	0.566272	0.567086	0.566149	0.336669	0.172778	0.175732	0.543907	0.335908	0.335160	0.398702	0.334424	0.398538	0.545132	0.665388	0.546335	0.398375	0.398210	0.547514	0.333702	0.566965	0.398470	0.548667	0.566024	0.175050	0.332993	0.174370	0.332298	0.565057	0.235737	0.333515	0.564066	0.549794	0.662725	0.664167	0.564923	0.565762	0.173692	0.564789	0.173014	0.398724	0.398564	0.398815	0.550894	0.399060	0.172339	0.233946	0.563792	0.564652	0.398904	0.399145	0.565495	0.171664	0.398991	0.665583	0.334774	0.566321	0.549858	0.398837	0.334049	0.666970	0.398684	0.550959	0.567129	0.333338	0.398529	0.332639	0.567919	0.230487	0.331954	0.568691	0.398375	0.569445	0.398619	0.570180	0.569336	0.331282	0.330624	0.398857	0.568465	0.398707	0.549914	0.170991	0.329980	0.329349	0.668328	0.760977	0.551016	0.398942	0.569223	0.170320	0.399172	0.568348	0.399399	0.567447	0.399623	0.566521	0.328732	0.328129	0.169650	0.399478	0.327539	0.234237	0.399333	0.549963	0.399554	0.567321	0.168983	0.168317	0.551066	0.326963	0.552141	0.553189	0.399411	0.399630	0.399488	0.566391	0.554209	0.555200	0.399704	0.399563	0.556164	0.557098	0.669658	0.558005	0.763679	0.567193	0.558884	0.559737	0.399423	0.232761	0.567978	0.167653	0.399284	0.399498	0.166991	0.399360	0.399223	0.568745	0.326400	0.325851	0.399434	0.399298	0.166332	0.559011	0.558238	0.399163	0.325315	0.324792	0.567855	0.324282	0.325155	0.568624	0.559122	0.559979	0.326071	0.569376	0.399027	0.570110	0.670959	0.399237	0.559231	0.756261	0.570826	0.571525	0.748972	0.572205	0.231308	0.229876	0.571423	0.399444	0.325530	0.228466	0.399647	0.325002	0.572106	0.165675	0.399515	0.571321	0.227145	0.165020	0.164368	0.163718	0.399384	0.399585	0.399455	0.560091	0.570509	0.399325	0.571214	0.570398	0.668538	0.166569	0.571106	0.324487	0.560923	0.323984	0.324847	0.324335	0.325216	0.571797	0.561730	0.399524	0.666062	0.570999	0.399721	0.570176	0.667398	0.795637	0.570889	0.570061	0.569209	0.223913	0.165930	0.324696	0.325596	0.165294	0.164659	0.568333	0.399915	0.326538	0.325987	0.569086	0.562512	0.399787	0.563269	0.564004	0.569823	0.326948	0.570542	0.399660	0.571245	0.564717	0.570428	0.164027	0.399853	0.571133	0.571821	0.565409	0.326388	0.566082	0.572493	0.399727	0.573147	0.399602	0.399477	0.325841	0.566737	0.163397	0.399353	0.399230	0.573784	0.574404	0.325306	0.575007	0.399106	0.399298	0.575593	0.326237	0.574922	0.325694	0.566262	0.325163	0.575511	0.576083	0.576638	0.576005	0.324645	0.399176	0.576563	0.577105	0.325547	0.325020	0.324505	0.162769	0.165557	0.324003	0.164939	0.399054	0.323513	0.323034	0.566917	0.164323	0.398932	0.322568	0.398810	0.322113	0.751612	0.399001	0.567555	0.668708	0.576489	0.321670	0.577033	0.576412	0.220785	0.163709	0.163097	0.227075	0.321238	0.321977	0.398881	0.217754	0.162488	0.399070	0.568178	0.398951	0.399137	0.399019	0.321537	0.575766	0.161880	0.398901	0.161276	0.666273	0.321108	0.576333	0.398783	0.398665	0.320690	0.398852	0.321404	0.575682	0.320978	0.398735	0.160673	0.160074	0.320563	0.575007	0.398618	0.398804	0.574307	0.214814	0.225702	0.398688	0.398572	0.573583	0.320159	0.568786	0.574209	0.398757	0.159477	0.158882	0.158291	0.157703	0.319765	0.398642	0.157118	0.398528	0.319382	0.156536	0.398711	0.155957	0.319008	0.398597	0.573481	0.569382	0.574110	0.398483	0.569966	0.570541	0.571107	0.571666	0.319639	0.574722	0.319258	0.398369	0.575319	0.319904	0.398254	0.574628	0.573912	0.319516	0.574530	0.398138	0.571328	0.398326	0.398212	0.663785	0.155382	0.398396	0.575132	0.398284	0.154810	0.665128	0.574432	0.571884	0.573710	0.320178	0.320877	0.320462	0.666445	0.321178	0.320755	0.398170	0.398056	0.572434	0.572964	0.398242	0.572979	0.398422	0.572654	0.398598	0.398490	0.572195	0.571403	0.572079	0.572739	0.154242	0.224348	0.223009	0.573195	0.153677	0.571964	0.320343	0.572864	0.398382	0.398556	0.321055	0.663998	0.320635	0.320226	0.319827	0.398727	0.398622	0.398516	0.572519	0.572627	0.573059	0.573274	0.665318	0.573906	0.398410	0.398581	0.398476	0.573165	0.573800	0.574419	0.156255	0.319439	0.573694	0.319060	0.319709	0.398371	0.572946	0.319323	0.572177	0.398541	0.572833	0.398437	0.319988	0.398332	0.155691	0.398227	0.573593	0.754183	0.574122	0.573474	0.398398	0.319594	0.573791	0.319211	0.398294	0.572720	0.573445	0.398190	0.155130	0.319872	0.154572	0.319481	0.319100	0.154017	0.318728	0.573363	0.398084	0.318367	0.221687	0.573992	0.318014	0.317671	0.317337	0.573253	0.397978	0.398153	0.317012	0.398322	0.398220	0.573973	0.398116	0.573884	0.153466	0.573142	0.573775	0.316696	0.574393	0.220380	0.316388	0.152918	0.316088	0.155444	0.666614	0.315797	0.573622	0.398285	0.398183	0.573666	0.154896	0.574286	0.154351	0.219086	0.315513	0.153809	0.574148	0.398081	0.397978	0.573556	0.153270	0.315983	0.574179	0.574666	0.573446	0.574070	0.152735	0.316481	0.397873	0.573334	0.397768	0.316177	0.397942	0.398112	0.573961	0.217805	0.216537	0.315881	0.573221	0.152202	0.151674	0.398011	0.397908	0.398077	0.575179	0.215280	0.214034	0.151148	0.573850	0.315593	0.315313	0.397976	0.398142	0.573108	0.398303	0.398207	0.572344	0.571561	0.398109	0.398269	0.153596	0.212798	0.153069	0.398173	0.315040	0.398076	0.667884	0.570757	0.398236	0.398391	0.574843	0.569934	0.398542	0.669128	0.398688	0.574493	0.574124	0.314775	0.152545	0.314517	0.398599	0.398743	0.670345	0.570628	0.152024	0.314265	0.398655	0.398566	0.211572	0.569803	0.151506	0.314021	0.398477	0.570498	0.313783	0.398622	0.571181	0.573734	0.313551	0.398534	0.571850	0.398445	0.398355	0.398265	0.313326	0.572505	0.398174	0.573146	0.398324	0.572386	0.150991	0.313106	0.312892	0.573320	0.313228	0.313009	0.573862	0.571605	0.573442	0.150480	0.149972	0.149468	0.211960	0.398234	0.209188	0.312797	0.572996	0.398382	0.398525	0.671536	0.669310	0.398439	0.398352	0.398494	0.572264	0.756686	0.670507	0.671678	0.572909	0.398633	0.398549	0.759123	0.398464	0.573552	0.398602	0.672823	0.313131	0.574093	0.572143	0.571358	0.148967	0.312914	0.398519	0.398655	0.572020	0.312703	0.398573	0.312498	0.398490	0.148470	0.571232	0.570425	0.147976	0.147486	0.312820	0.398406	0.670678	0.312610	0.398543	0.574622	0.569599	0.398461	0.312406	0.149794	0.568756	0.569464	0.398378	0.575138	0.149299	0.148808	0.210354	0.398294	0.575643	0.312207	0.398432	0.575261	0.752424	0.570159	0.312517	0.671830	0.575766	0.575379	0.398566	0.312847	0.398485	0.398404	0.569329	0.575883	0.312635	0.575489	0.312975	0.312758	0.570026	0.570710	0.148320	0.398322	0.571381	0.209145	0.313107	0.147836	0.398239	0.147355	0.575073	0.312886	0.570580	0.207944	0.146877	0.312670	0.312460	0.398376	0.575589	0.312797	0.672956	0.312583	0.569761	0.576093	0.570448	0.312930	0.146404	0.571123	0.571785	0.313299	0.572434	0.573070	0.573693	0.572951	0.145933	0.398295	0.573576	0.398429	0.572832	0.670845	0.575688	0.576191	0.313069	0.398560	0.671978	0.398482	0.398610	0.573459	0.754811	0.669854	0.574072	0.670995	0.576683	0.576289	0.398533	0.576780	0.398660	0.398583	0.757139	0.577260	0.398506	0.672110	0.574673	0.573959	0.398429	0.145467	0.313449	0.313214	0.574561	0.398557	0.398480	0.398606	0.577730	0.759409	0.398530	0.573844	0.398454	0.573108	0.313605	0.578191	0.398378	0.573728	0.145004	0.398504	0.577835	0.578295	0.670018	0.578746	0.579190	0.578853	0.574334	0.574928	0.398628	0.144545	0.144089	0.313365	0.579295	0.313132	0.398554	0.574221	0.579731	0.398675	0.143637	0.671141	0.573496	0.313521	0.580161	0.398602	0.672239	0.673313	0.761622	0.674362	0.580586	0.398529	0.675387	0.574106	0.580271	0.574704	0.398455	0.580693	0.676388	0.581112	0.313934	0.398380	0.398304	0.313683	0.398228	0.398151	0.398280	0.575288	0.143189	0.313439	0.575861	0.398204	0.313202	0.580801	0.576420	0.312971	0.581217	0.398127	0.576967	0.398050	0.576318	0.576867	0.576215	0.313357	0.580903	0.576766	0.398180	0.677365	0.678318	0.576111	0.313767	0.314201	0.581316	0.679249	0.581726	0.206751	0.398307	0.142745	0.398232	0.680158	0.398357	0.398283	0.581416	0.313941	0.398209	0.581097	0.575438	0.313688	0.142305	0.398333	0.581506	0.574747	0.575329	0.313442	0.313202	0.398453	0.575898	0.398570	0.312968	0.398501	0.398615	0.681045	0.581184	0.205565	0.312741	0.141868	0.312520	0.398547	0.312305	0.575220	0.580850	0.398660	0.204385	0.575791	0.398593	0.312096	0.398704	0.311892	0.575110	0.311694	0.681911	0.398812	0.580501	0.575683	0.141436	0.580136	0.580565	0.580984	0.311502	0.682757	0.576244	0.398917	0.399020	0.683583	0.575575	0.141007	0.574889	0.399120	0.574185	0.311314	0.574776	0.575354	0.203213	0.311131	0.574663	0.399059	0.399158	0.311425	0.573954	0.574548	0.581395	0.140582	0.573837	0.311239	0.574433	0.399255	0.581050	0.575017	0.581460	0.142596	0.581863	0.399195	0.684391	0.575589	0.399135	0.574905	0.142163	0.311542	0.399074	0.399014	0.575479	0.311351	0.574792	0.399111	0.141733	0.311663	0.574088	0.311468	0.399052	0.398991	0.582258	0.311279	0.311094	0.574678	0.575255	0.141308	0.310915	0.311205	0.140886	0.574564	0.311022	0.575143	0.140468	0.310843	0.399089	0.140053	0.574449	0.139642	0.399029	0.398970	0.399066	0.581931	0.399007	0.399103	0.311133	0.685182	0.310951	0.581591	0.399045	0.575030	0.575599	0.399139	0.399081	0.310773	0.206493	0.574917	0.399023	0.139235	0.138832	0.574219	0.399117	0.310600	0.573503	0.581992	0.572772	0.310432	0.573382	0.399060	0.310703	0.573981	0.582385	0.574569	0.575146	0.399152	0.575711	0.140756	0.576264	0.582052	0.202046	0.140344	0.399096	0.576806	0.576157	0.399039	0.576701	0.139936	0.582444	0.577233	0.310531	0.582829	0.576596	0.577130	0.399131	0.763779	0.577653	0.139531	0.310809	0.583209	0.139130	0.577028	0.141060	0.140650	0.576386	0.140244	0.399220	0.576923	0.310634	0.399308	0.582891	0.577450	0.310463	0.577965	0.583269	0.310296	0.578469	0.577866	0.578372	0.310565	0.578867	0.579350	0.310395	0.139842	0.578773	0.139443	0.139047	0.310229	0.200886	0.399254	0.399341	0.310068	0.138656	0.579258	0.583641	0.399287	0.765884	0.399233	0.769785	0.579733	0.309912	0.309759	0.579167	0.140555	0.579643	0.584008	0.580108	0.584371	0.399319	0.399266	0.683665	0.580562	0.309611	0.767936	0.584731	0.585088	0.399212	0.584799	0.399298	0.584504	0.580021	0.580478	0.584859	0.579934	0.140154	0.399245	0.579374	0.199732	0.585212	0.139757	0.309845	0.309693	0.309546	0.585561	0.585909	0.309779	0.586256	0.579845	0.580305	0.399330	0.399277	0.309628	0.579756	0.198583	0.309481	0.139364	0.399225	0.399309	0.399257	0.586602	0.309338	0.309563	0.586321	0.399205	0.684459	0.586664	0.309417	0.587007	0.309275	0.399289	0.399237	0.586727	0.309137	0.399185	0.309002	0.685236	0.580218	0.579666	0.138973	0.587066	0.308871	0.138587	0.308744	0.685995	0.399269	0.587407	0.203869	0.579099	0.579575	0.580041	0.308939	0.138203	0.399350	0.399300	0.197441	0.309147	0.309010	0.308877	0.579484	0.308748	0.137823	0.579951	0.308621	0.139676	0.579392	0.139287	0.399249	0.579862	0.587126	0.138902	0.399330	0.580320	0.399280	0.308499	0.579772	0.308379	0.587463	0.308263	0.399360	0.587800	0.684534	0.308149	0.580232	0.399310	0.399389	0.579682	0.580144	0.308038	0.399340	0.307931	0.580596	0.138520	0.138142	0.588139	0.137766	0.587857	0.139609	0.399291	0.399242	0.769939	0.588192	0.588528	0.399321	0.588866	0.589208	0.307825	0.581037	0.307723	0.580510	0.139225	0.196304	0.195172	0.307870	0.579967	0.138845	0.399273	0.399224	0.580423	0.307765	0.580868	0.581303	0.399302	0.399254	0.581727	0.588920	0.307663	0.581221	0.399332	0.685296	0.588637	0.307564	0.399407	0.307467	0.588967	0.589299	0.399360	0.399313	0.686043	0.581647	0.589634	0.589973	0.138467	0.590315	0.581138	0.307372	0.399389	0.590662	0.399342	0.591014	0.201314	0.399295	0.307279	0.307188	0.307099	0.399248	0.399201	0.399277	0.686773	0.581566	0.307012	0.591372	0.581055	0.198602	0.198824	0.138093	0.399231	0.137722	0.306927	0.137354	0.580528	0.306844	0.591057	0.579986	0.306762	0.306681	0.306602	0.197520	0.399306	0.580440	0.306524	0.399379	0.579896	0.580352	0.139171	0.306447	0.579805	0.579244	0.579713	0.306543	0.196396	0.194026	0.399451	0.579149	0.138795	0.399522	0.306643	0.399478	0.687489	0.399548	0.578571	0.577977	0.306748	0.306667	0.306587	0.306508	0.591409	0.306431	0.306356	0.138422	0.686104	0.686822	0.306452	0.399617	0.591766	0.306376	0.687525	0.592129	0.138052	0.592500	0.306301	0.577369	0.137685	0.399573	0.306227	0.306154	0.306083	0.306172	0.576746	0.306100	0.577264	0.137321	0.306029	0.592877	0.399530	0.576639	0.305959	0.399598	0.577159	0.576532	0.575890	0.136961	0.576423	0.399665	0.576945	0.305890	0.399731	0.305822	0.136603	0.305755	0.305836	0.688214	0.136249	0.305769	0.399689	0.399647	0.688890	0.576314	0.305702	0.593261	0.576838	0.593653	0.305637	0.399712	0.577353	0.305571	0.305506	0.399670	0.593290	0.305442	0.399735	0.577857	0.577248	0.305378	0.196443	0.577754	0.135898	0.135550	0.577143	0.137275	0.399694	0.399652	0.305314	0.305250	0.577651	0.578148	0.305187	0.399611	0.195370	0.194303	0.136918	0.138703	0.577548	0.193241	0.399569	0.305123	0.399528	0.305059	0.576933	0.399487	0.305135	0.399445	0.399511	0.577444	0.576827	0.576196	0.192183


==> figures/data/wtccc-metrics.txt <==
raw	brier-score\0.212045
raw	calibration-error\0.003926
recal	brier-score\0.214758
recal	calibration-error\0.002092

